DeepTopPush: Simple and Scalable Method for Accuracy at the Top

Accuracy at the top is a special class of binary classification problems where the performance is evaluated only on a small number of relevant (top) samples. Applications include information retrieval systems or processes with manual (expensive) postprocessing. This leads to minimizing the number of irrelevant samples above a threshold. We consider classifiers in the form of an arbitrary (deep) network and propose a new method DeepTopPush for minimizing the loss function at the top. Since the threshold depends on all samples, the problem is non-decomposable. We modify the stochastic gradient descent to handle the non-decomposability in an end-to-end training manner and propose a way to estimate the threshold only from values on the current minibatch and one delayed value. We demonstrate the excellent performance of DeepTopPush on visual recognition datasets and two real-world applications. The first one selects a small number of molecules for further drug testing. The second one uses real malware data, where we detected 46\% malware at an extremely low false alarm rate of $10^{-5}$.

==> data/cifar.csv <==
BaseLine_fprates,BaseLine_tprates,DeepTopPush_fprates,DeepTopPush_tprates,PatMatNP(0.01)_fprates,PatMatNP(0.01)_tprates,PatMatNP(0.05)_fprates,PatMatNP(0.05)_tprates,APPerf(0.01)_fprates,APPerf(0.01)_tprates,APPerf(0.05)_fprates,APPerf(0.05)_tprates,TFCO(0.01)_fprates,TFCO(0.01)_tprates,TFCO(0.05)_fprates,TFCO(0.05)_tprates
0.0009090909090909091,0.078,0.0009090909090909091,0.352,0.0009090909090909091,0.238,0.0009090909090909091,0.08600000000000001,0.0009090909090909091,0.19,0.0009090909090909091,0.19,0.0009090909090909091,0.31099999999999994,0.0009090909090909091,0.3369999999999999
0.0010101010101010099,0.08599999999999998,0.0010101010101010099,0.36600000000000005,0.0010101010101010099,0.25,0.0010101010101010099,0.096,0.00101010101010101,0.2,0.00101010101010101,0.21,0.0010101010101010099,0.32700000000000007,0.0010101010101010099,0.3470000000000001
0.0010101010101010099,0.08599999999999998,0.0010101010101010099,0.36600000000000005,0.0010101010101010099,0.25,0.0010101010101010099,0.096,0.00101010101010101,0.2,0.00101010101010101,0.21,0.0010101010101010099,0.32700000000000007,0.0010101010101010099,0.3470000000000001
0.0010101010101010099,0.08599999999999998,0.0010101010101010099,0.36600000000000005,0.0010101010101010099,0.25,0.0010101010101010099,0.096,0.00101010101010101,0.2,0.00101010101010101,0.21,0.0010101010101010099,0.32700000000000007,0.0010101010101010099,0.3470000000000001
0.0010101010101010099,0.08599999999999998,0.0010101010101010099,0.36600000000000005,0.0010101010101010099,0.25,0.0010101010101010099,0.096,0.00101010101010101,0.2,0.00101010101010101,0.21,0.0010101010101010099,0.32700000000000007,0.0010101010101010099,0.3470000000000001
0.0011111111111111111,0.09399999999999999,0.0011111111111111111,0.38499999999999995,0.0011111111111111111,0.28200000000000003,0.0011111111111111111,0.10599999999999998,0.0011111111111111111,0.21,0.0011111111111111111,0.22,0.0011111111111111111,0.3350000000000001,0.0011111111111111111,0.3470000000000001
0.0011111111111111111,0.09399999999999999,0.0011111111111111111,0.38499999999999995,0.0011111111111111111,0.28200000000000003,0.0011111111111111111,0.10599999999999998,0.0011111111111111111,0.21,0.0011111111111111111,0.22,0.0011111111111111111,0.3350000000000001,0.0011111111111111111,0.3470000000000001
0.0011111111111111111,0.09399999999999999,0.0011111111111111111,0.38499999999999995,0.0011111111111111111,0.28200000000000003,0.0011111111111111111,0.10599999999999998,0.0011111111111111111,0.21,0.0011111111111111111,0.22,0.0011111111111111111,0.3350000000000001,0.0011111111111111111,0.3470000000000001
0.0011111111111111111,0.09399999999999999,0.0011111111111111111,0.38499999999999995,0.0011111111111111111,0.28200000000000003,0.0011111111111111111,0.10599999999999998,0.0011111111111111111,0.21,0.0011111111111111111,0.22,0.0011111111111111111,0.3350000000000001,0.0011111111111111111,0.3470000000000001
0.0012121212121212123,0.10600000000000001,0.0012121212121212123,0.392,0.0012121212121212123,0.29700000000000004,0.0012121212121212123,0.11000000000000001,0.0012121212121212121,0.22,0.0012121212121212121,0.23,0.0012121212121212123,0.3469999999999999,0.0012121212121212123,0.362
0.0012121212121212123,0.10600000000000001,0.0012121212121212123,0.392,0.0012121212121212123,0.29700000000000004,0.0012121212121212123,0.11000000000000001,0.0012121212121212121,0.22,0.0012121212121212121,0.23,0.0012121212121212123,0.3469999999999999,0.0012121212121212123,0.362
0.0012121212121212123,0.10600000000000001,0.0012121212121212123,0.392,0.0012121212121212123,0.29700000000000004,0.0012121212121212123,0.11000000000000001,0.0012121212121212121,0.22,0.0012121212121212121,0.23,0.0012121212121212123,0.3469999999999999,0.0012121212121212123,0.362
0.0013131313131313131,0.11500000000000002,0.0013131313131313131,0.41,0.0013131313131313131,0.307,0.0013131313131313131,0.124,0.0013131313131313131,0.23,0.0013131313131313131,0.23,0.0013131313131313131,0.362,0.0013131313131313131,0.378
0.0013131313131313131,0.11500000000000002,0.0013131313131313131,0.41,0.0013131313131313131,0.307,0.0013131313131313131,0.124,0.0013131313131313131,0.23,0.0013131313131313131,0.23,0.0013131313131313131,0.362,0.0013131313131313131,0.378
0.0013131313131313131,0.11500000000000002,0.0013131313131313131,0.41,0.0013131313131313131,0.307,0.0013131313131313131,0.124,0.0013131313131313131,0.23,0.0013131313131313131,0.23,0.0013131313131313131,0.362,0.0013131313131313131,0.378
0.0014141414141414144,0.11800000000000002,0.0014141414141414144,0.42799999999999994,0.0014141414141414144,0.325,0.0014141414141414144,0.131,0.0014141414141414141,0.25,0.0014141414141414141,0.23,0.0014141414141414144,0.38299999999999995,0.0014141414141414144,0.39699999999999996
0.0014141414141414144,0.11800000000000002,0.0014141414141414144,0.42799999999999994,0.0014141414141414144,0.325,0.0014141414141414144,0.131,0.0014141414141414141,0.25,0.0014141414141414141,0.23,0.0014141414141414144,0.38299999999999995,0.0014141414141414144,0.39699999999999996
0.0014141414141414144,0.11800000000000002,0.0014141414141414144,0.42799999999999994,0.0014141414141414144,0.325,0.0014141414141414144,0.131,0.0014141414141414141,0.25,0.0014141414141414141,0.23,0.0014141414141414144,0.38299999999999995,0.0014141414141414144,0.39699999999999996
0.001515151515151515,0.126,0.001515151515151515,0.43999999999999995,0.001515151515151515,0.33799999999999997,0.001515151515151515,0.13999999999999999,0.0015151515151515152,0.26,0.0015151515151515152,0.26,0.001515151515151515,0.38699999999999996,0.001515151515151515,0.39799999999999996
0.001515151515151515,0.126,0.001515151515151515,0.43999999999999995,0.001515151515151515,0.33799999999999997,0.001515151515151515,0.13999999999999999,0.0015151515151515152,0.26,0.0015151515151515152,0.26,0.001515151515151515,0.38699999999999996,0.001515151515151515,0.39799999999999996
0.001515151515151515,0.126,0.001515151515151515,0.43999999999999995,0.001515151515151515,0.33799999999999997,0.001515151515151515,0.13999999999999999,0.0015151515151515152,0.26,0.0015151515151515152,0.26,0.001515151515151515,0.38699999999999996,0.001515151515151515,0.39799999999999996
0.0016161616161616162,0.136,0.0016161616161616162,0.45299999999999996,0.0016161616161616162,0.355,0.0016161616161616162,0.14900000000000002,0.0016161616161616162,0.27,0.0016161616161616162,0.26,0.0016161616161616162,0.3960000000000001,0.0016161616161616162,0.40800000000000003
0.0016161616161616162,0.136,0.0016161616161616162,0.45299999999999996,0.0016161616161616162,0.355,0.0016161616161616162,0.14900000000000002,0.0016161616161616162,0.27,0.0016161616161616162,0.26,0.0016161616161616162,0.3960000000000001,0.0016161616161616162,0.40800000000000003
0.0016161616161616162,0.136,0.0016161616161616162,0.45299999999999996,0.0016161616161616162,0.355,0.0016161616161616162,0.14900000000000002,0.0016161616161616162,0.27,0.0016161616161616162,0.26,0.0016161616161616162,0.3960000000000001,0.0016161616161616162,0.40800000000000003
0.0017171717171717174,0.14100000000000001,0.0017171717171717174,0.4589999999999999,0.0017171717171717174,0.361,0.0017171717171717174,0.16100000000000003,0.0017171717171717172,0.29,0.0017171717171717172,0.26,0.0017171717171717174,0.40700000000000003,0.0017171717171717174,0.417
0.0017171717171717174,0.14100000000000001,0.0017171717171717174,0.4589999999999999,0.0017171717171717174,0.361,0.0017171717171717174,0.16100000000000003,0.0017171717171717172,0.29,0.0017171717171717172,0.26,0.0017171717171717174,0.40700000000000003,0.0017171717171717174,0.417
0.0018181818181818182,0.15100000000000002,0.0018181818181818182,0.46699999999999997,0.0018181818181818182,0.386,0.0018181818181818182,0.16499999999999998,0.0018181818181818182,0.29,0.0018181818181818182,0.28,0.0018181818181818182,0.41200000000000003,0.0018181818181818182,0.422
0.0018181818181818182,0.15100000000000002,0.0018181818181818182,0.46699999999999997,0.0018181818181818182,0.386,0.0018181818181818182,0.16499999999999998,0.0018181818181818182,0.29,0.0018181818181818182,0.28,0.0018181818181818182,0.41200000000000003,0.0018181818181818182,0.422
0.0018181818181818182,0.15100000000000002,0.0018181818181818182,0.46699999999999997,0.0018181818181818182,0.386,0.0018181818181818182,0.16499999999999998,0.0018181818181818182,0.29,0.0018181818181818182,0.28,0.0018181818181818182,0.41200000000000003,0.0018181818181818182,0.422
0.001919191919191919,0.16299999999999998,0.001919191919191919,0.4750000000000001,0.001919191919191919,0.4069999999999999,0.001919191919191919,0.177,0.0019191919191919192,0.3,0.0019191919191919192,0.28,0.001919191919191919,0.413,0.001919191919191919,0.422
0.001919191919191919,0.16299999999999998,0.001919191919191919,0.4750000000000001,0.001919191919191919,0.4069999999999999,0.001919191919191919,0.177,0.0019191919191919192,0.3,0.0019191919191919192,0.28,0.001919191919191919,0.413,0.001919191919191919,0.422
0.0020202020202020198,0.16899999999999998,0.0020202020202020198,0.48199999999999993,0.0020202020202020198,0.41600000000000004,0.0020202020202020198,0.18799999999999997,0.00202020202020202,0.3,0.00202020202020202,0.28,0.0020202020202020198,0.414,0.0020202020202020198,0.42400000000000004
0.0020202020202020198,0.16899999999999998,0.0020202020202020198,0.48199999999999993,0.0020202020202020198,0.41600000000000004,0.0020202020202020198,0.18799999999999997,0.00202020202020202,0.3,0.00202020202020202,0.28,0.0020202020202020198,0.414,0.0020202020202020198,0.42400000000000004
0.0021212121212121214,0.16999999999999998,0.0021212121212121214,0.487,0.0021212121212121214,0.42400000000000004,0.0021212121212121214,0.193,0.0021212121212121214,0.3,0.0021212121212121214,0.28,0.0021212121212121214,0.41500000000000004,0.0021212121212121214,0.42400000000000004
0.0021212121212121214,0.16999999999999998,0.0021212121212121214,0.487,0.0021212121212121214,0.42400000000000004,0.0021212121212121214,0.193,0.0021212121212121214,0.3,0.0021212121212121214,0.28,0.0021212121212121214,0.41500000000000004,0.0021212121212121214,0.42400000000000004
0.0022222222222222222,0.173,0.0022222222222222222,0.4999999999999999,0.0022222222222222222,0.433,0.0022222222222222222,0.20299999999999999,0.0022222222222222222,0.31,0.0022222222222222222,0.3,0.0022222222222222222,0.41500000000000004,0.0022222222222222222,0.42400000000000004
0.0022222222222222222,0.173,0.0022222222222222222,0.4999999999999999,0.0022222222222222222,0.433,0.0022222222222222222,0.20299999999999999,0.0022222222222222222,0.31,0.0022222222222222222,0.3,0.0022222222222222222,0.41500000000000004,0.0022222222222222222,0.42400000000000004
0.002323232323232324,0.175,0.002323232323232324,0.507,0.002323232323232324,0.437,0.002323232323232324,0.22000000000000003,0.0023232323232323234,0.33,0.0023232323232323234,0.31,0.002323232323232324,0.42300000000000004,0.002323232323232324,0.43500000000000005
0.002323232323232324,0.175,0.002323232323232324,0.507,0.002323232323232324,0.437,0.002323232323232324,0.22000000000000003,0.0023232323232323234,0.33,0.0023232323232323234,0.31,0.002323232323232324,0.42300000000000004,0.002323232323232324,0.43500000000000005
0.0024242424242424247,0.184,0.0024242424242424247,0.512,0.0024242424242424247,0.44899999999999995,0.0024242424242424247,0.23900000000000002,0.0024242424242424242,0.38,0.0024242424242424242,0.31,0.0024242424242424247,0.43000000000000005,0.0024242424242424247,0.43500000000000005
0.002525252525252525,0.184,0.002525252525252525,0.522,0.002525252525252525,0.4579999999999999,0.002525252525252525,0.24300000000000002,0.0025252525252525255,0.38,0.0025252525252525255,0.31,0.002525252525252525,0.43500000000000005,0.002525252525252525,0.4370000000000001
0.002525252525252525,0.184,0.002525252525252525,0.522,0.002525252525252525,0.4579999999999999,0.002525252525252525,0.24300000000000002,0.0025252525252525255,0.38,0.0025252525252525255,0.31,0.002525252525252525,0.43500000000000005,0.002525252525252525,0.4370000000000001
0.0026262626262626263,0.19099999999999998,0.0026262626262626263,0.524,0.0026262626262626263,0.46900000000000003,0.0026262626262626263,0.259,0.0026262626262626263,0.38,0.0026262626262626263,0.35,0.0026262626262626263,0.4370000000000001,0.0026262626262626263,0.44000000000000006
0.0026262626262626263,0.19099999999999998,0.0026262626262626263,0.524,0.0026262626262626263,0.46900000000000003,0.0026262626262626263,0.259,0.0026262626262626263,0.38,0.0026262626262626263,0.35,0.0026262626262626263,0.4370000000000001,0.0026262626262626263,0.44000000000000006
0.0027272727272727275,0.19499999999999998,0.0027272727272727275,0.529,0.0027272727272727275,0.47300000000000003,0.0027272727272727275,0.264,0.0027272727272727275,0.38,0.0027272727272727275,0.39,0.0027272727272727275,0.445,0.0027272727272727275,0.454
0.0028282828282828287,0.202,0.0028282828282828287,0.53,0.0028282828282828287,0.48299999999999993,0.0028282828282828287,0.26599999999999996,0.0028282828282828283,0.4,0.0028282828282828283,0.39,0.0028282828282828287,0.446,0.0028282828282828287,0.454
0.0028282828282828287,0.202,0.0028282828282828287,0.53,0.0028282828282828287,0.48299999999999993,0.0028282828282828287,0.26599999999999996,0.0028282828282828283,0.4,0.0028282828282828283,0.39,0.0028282828282828287,0.446,0.0028282828282828287,0.454
0.00292929292929293,0.205,0.00292929292929293,0.5389999999999999,0.00292929292929293,0.48699999999999993,0.00292929292929293,0.27099999999999996,0.0029292929292929295,0.4,0.0029292929292929295,0.39,0.00292929292929293,0.44800000000000006,0.00292929292929293,0.454
0.00303030303030303,0.211,0.00303030303030303,0.5419999999999999,0.00303030303030303,0.48999999999999994,0.00303030303030303,0.27199999999999996,0.0030303030303030303,0.4,0.0030303030303030303,0.4,0.00303030303030303,0.45,0.00303030303030303,0.454
0.00303030303030303,0.211,0.00303030303030303,0.5419999999999999,0.00303030303030303,0.48999999999999994,0.00303030303030303,0.27199999999999996,0.0030303030303030303,0.4,0.0030303030303030303,0.4,0.00303030303030303,0.45,0.00303030303030303,0.454
0.0031313131313131315,0.213,0.0031313131313131315,0.545,0.0031313131313131315,0.495,0.0031313131313131315,0.278,0.0031313131313131315,0.4,0.0031313131313131315,0.4,0.0031313131313131315,0.45200000000000007,0.0031313131313131315,0.45499999999999996
0.0032323232323232323,0.217,0.0032323232323232323,0.545,0.0032323232323232323,0.5040000000000001,0.0032323232323232323,0.28600000000000003,0.0032323232323232323,0.4,0.0032323232323232323,0.4,0.0032323232323232323,0.4589999999999999,0.0032323232323232323,0.46499999999999986
0.003333333333333333,0.22399999999999998,0.003333333333333333,0.5509999999999999,0.003333333333333333,0.51,0.003333333333333333,0.29500000000000004,0.0033333333333333335,0.42,0.0033333333333333335,0.4,0.003333333333333333,0.4740000000000001,0.003333333333333333,0.4820000000000001
0.003333333333333333,0.22399999999999998,0.003333333333333333,0.5509999999999999,0.003333333333333333,0.51,0.003333333333333333,0.29500000000000004,0.0033333333333333335,0.42,0.0033333333333333335,0.4,0.003333333333333333,0.4740000000000001,0.003333333333333333,0.4820000000000001
0.0034343434343434348,0.22800000000000004,0.0034343434343434348,0.5549999999999999,0.0034343434343434348,0.513,0.0034343434343434348,0.31099999999999994,0.0034343434343434343,0.42,0.0034343434343434343,0.41,0.0034343434343434348,0.4740000000000001,0.0034343434343434348,0.4820000000000001
0.0035353535353535364,0.23499999999999996,0.0035353535353535364,0.56,0.0035353535353535364,0.517,0.0035353535353535364,0.327,0.0035353535353535356,0.43,0.0035353535353535356,0.43,0.0035353535353535364,0.47700000000000015,0.0035353535353535364,0.4840000000000001
0.0036363636363636364,0.23899999999999996,0.0036363636363636364,0.5660000000000001,0.0036363636363636364,0.5269999999999999,0.0036363636363636364,0.33199999999999996,0.0036363636363636364,0.44,0.0036363636363636364,0.43,0.0036363636363636364,0.4780000000000001,0.0036363636363636364,0.4840000000000001
0.003737373737373738,0.246,0.003737373737373738,0.5690000000000001,0.003737373737373738,0.532,0.003737373737373738,0.33499999999999996,0.0037373737373737376,0.44,0.0037373737373737376,0.43,0.003737373737373738,0.49499999999999994,0.003737373737373738,0.5009999999999999
0.003737373737373738,0.246,0.003737373737373738,0.5690000000000001,0.003737373737373738,0.532,0.003737373737373738,0.33499999999999996,0.0037373737373737376,0.44,0.0037373737373737376,0.43,0.003737373737373738,0.49499999999999994,0.003737373737373738,0.5009999999999999
0.003838383838383838,0.25,0.003838383838383838,0.571,0.003838383838383838,0.539,0.003838383838383838,0.34099999999999997,0.0038383838383838384,0.46,0.0038383838383838384,0.45,0.003838383838383838,0.5029999999999999,0.003838383838383838,0.5109999999999999
0.003939393939393939,0.254,0.003939393939393939,0.576,0.003939393939393939,0.5429999999999999,0.003939393939393939,0.344,0.00393939393939394,0.48,0.00393939393939394,0.47,0.003939393939393939,0.509,0.003939393939393939,0.5109999999999999
0.0040404040404040395,0.26,0.0040404040404040395,0.582,0.0040404040404040395,0.5459999999999999,0.0040404040404040395,0.354,0.00404040404040404,0.48,0.00404040404040404,0.49,0.0040404040404040395,0.5309999999999999,0.0040404040404040395,0.5369999999999999
0.004141414141414141,0.267,0.004141414141414141,0.584,0.004141414141414141,0.55,0.004141414141414141,0.356,0.004141414141414141,0.52,0.004141414141414141,0.49,0.004141414141414141,0.5309999999999999,0.004141414141414141,0.5369999999999999
0.004242424242424243,0.271,0.004242424242424243,0.589,0.004242424242424243,0.5509999999999999,0.004242424242424243,0.365,0.004242424242424243,0.54,0.004242424242424243,0.49,0.004242424242424243,0.5319999999999999,0.004242424242424243,0.5369999999999999
0.004343434343434344,0.272,0.004343434343434344,0.592,0.004343434343434344,0.5559999999999998,0.004343434343434344,0.371,0.004343434343434344,0.55,0.004343434343434344,0.5,0.004343434343434344,0.5420000000000001,0.004343434343434344,0.548
0.0044444444444444444,0.276,0.0044444444444444444,0.6,0.0044444444444444444,0.5569999999999998,0.0044444444444444444,0.382,0.0044444444444444444,0.57,0.0044444444444444444,0.5,0.0044444444444444444,0.5430000000000001,0.0044444444444444444,0.5500000000000002
0.004545454545454546,0.27999999999999997,0.004545454545454546,0.601,0.004545454545454546,0.558,0.004545454545454546,0.384,0.004545454545454545,0.57,0.004545454545454545,0.52,0.004545454545454546,0.5450000000000002,0.004545454545454546,0.5500000000000002
0.004646464646464648,0.28300000000000003,0.004646464646464648,0.603,0.004646464646464648,0.5589999999999999,0.004646464646464648,0.39499999999999996,0.004646464646464647,0.57,0.004646464646464647,0.53,0.004646464646464648,0.553,0.004646464646464648,0.561
0.0047474747474747486,0.29,0.0047474747474747486,0.605,0.0047474747474747486,0.5599999999999999,0.0047474747474747486,0.403,0.004747474747474748,0.57,0.004747474747474748,0.55,0.0047474747474747486,0.554,0.0047474747474747486,0.562
0.004949494949494948,0.298,0.004949494949494948,0.611,0.004949494949494948,0.563,0.004949494949494948,0.413,0.004949494949494949,0.58,0.004949494949494949,0.55,0.004949494949494948,0.5640000000000001,0.004949494949494948,0.5720000000000001
0.00505050505050505,0.304,0.00505050505050505,0.6169999999999999,0.00505050505050505,0.569,0.00505050505050505,0.41999999999999993,0.005050505050505051,0.58,0.005050505050505051,0.55,0.00505050505050505,0.5650000000000001,0.00505050505050505,0.5720000000000001
0.005151515151515151,0.306,0.005151515151515151,0.624,0.005151515151515151,0.5720000000000001,0.005151515151515151,0.42399999999999993,0.005151515151515152,0.59,0.005151515151515152,0.55,0.005151515151515151,0.5650000000000001,0.005151515151515151,0.5720000000000001
0.0052525252525252525,0.30700000000000005,0.0052525252525252525,0.627,0.0052525252525252525,0.5730000000000001,0.0052525252525252525,0.42699999999999994,0.0052525252525252525,0.59,0.0052525252525252525,0.56,0.0052525252525252525,0.567,0.0052525252525252525,0.5720000000000001
0.005353535353535353,0.30999999999999994,0.005353535353535353,0.633,0.005353535353535353,0.579,0.005353535353535353,0.43400000000000005,0.005353535353535353,0.59,0.005353535353535353,0.57,0.005353535353535353,0.567,0.005353535353535353,0.5730000000000001
0.005555555555555556,0.31499999999999995,0.005555555555555556,0.639,0.005555555555555556,0.579,0.005555555555555556,0.445,0.005555555555555556,0.59,0.005555555555555556,0.57,0.005555555555555556,0.5680000000000001,0.005555555555555556,0.575
0.005656565656565657,0.32299999999999995,0.005656565656565657,0.6419999999999999,0.005656565656565657,0.5820000000000001,0.005656565656565657,0.45,0.0056565656565656566,0.6,0.0056565656565656566,0.6,0.005656565656565657,0.5839999999999999,0.005656565656565657,0.591
0.005757575757575758,0.32999999999999996,0.005757575757575758,0.6419999999999999,0.005757575757575758,0.5840000000000001,0.005757575757575758,0.453,0.005757575757575757,0.6,0.005757575757575757,0.6,0.005757575757575758,0.5839999999999999,0.005757575757575758,0.591
0.00585858585858586,0.33199999999999996,0.00585858585858586,0.6439999999999999,0.00585858585858586,0.5880000000000001,0.00585858585858586,0.46699999999999997,0.005858585858585859,0.6,0.005858585858585859,0.6,0.00585858585858586,0.5839999999999999,0.00585858585858586,0.5919999999999999
0.00606060606060606,0.33899999999999997,0.00606060606060606,0.65,0.00606060606060606,0.594,0.00606060606060606,0.4680000000000001,0.006060606060606061,0.61,0.006060606060606061,0.6,0.00606060606060606,0.5849999999999999,0.00606060606060606,0.5919999999999999
0.0061616161616161605,0.34199999999999997,0.0061616161616161605,0.653,0.0061616161616161605,0.594,0.0061616161616161605,0.472,0.006161616161616161,0.61,0.006161616161616161,0.6,0.0061616161616161605,0.6000000000000001,0.0061616161616161605,0.6080000000000001
0.006363636363636365,0.35,0.006363636363636365,0.653,0.006363636363636365,0.6010000000000001,0.006363636363636365,0.48100000000000004,0.006363636363636364,0.61,0.006363636363636364,0.6,0.006363636363636365,0.6010000000000001,0.006363636363636365,0.6100000000000001
0.006464646464646465,0.356,0.006464646464646465,0.654,0.006464646464646465,0.603,0.006464646464646465,0.48900000000000005,0.006464646464646465,0.61,0.006464646464646465,0.62,0.006464646464646465,0.6079999999999999,0.006464646464646465,0.618
0.006666666666666666,0.3629999999999999,0.006666666666666666,0.658,0.006666666666666666,0.6050000000000001,0.006666666666666666,0.49300000000000005,0.006666666666666667,0.61,0.006666666666666667,0.63,0.006666666666666666,0.61,0.006666666666666666,0.6199999999999999
0.006767676767676768,0.36499999999999994,0.006767676767676768,0.66,0.006767676767676768,0.608,0.006767676767676768,0.5000000000000001,0.006767676767676768,0.61,0.006767676767676768,0.63,0.006767676767676768,0.61,0.006767676767676768,0.6209999999999999
0.006969696969696971,0.372,0.006969696969696971,0.667,0.006969696969696971,0.612,0.006969696969696971,0.509,0.0069696969696969695,0.61,0.0069696969696969695,0.63,0.006969696969696971,0.6119999999999999,0.006969696969696971,0.6209999999999999
0.007171717171717172,0.382,0.007171717171717172,0.671,0.007171717171717172,0.6199999999999999,0.007171717171717172,0.5120000000000001,0.007171717171717172,0.61,0.007171717171717172,0.63,0.007171717171717172,0.6119999999999999,0.007171717171717172,0.622
0.007272727272727273,0.39,0.007272727272727273,0.671,0.007272727272727273,0.625,0.007272727272727273,0.517,0.007272727272727273,0.62,0.007272727272727273,0.63,0.007272727272727273,0.6209999999999999,0.007272727272727273,0.631
0.007474747474747476,0.4,0.007474747474747476,0.675,0.007474747474747476,0.627,0.007474747474747476,0.522,0.007474747474747475,0.62,0.007474747474747475,0.63,0.007474747474747476,0.626,0.007474747474747476,0.6329999999999999
0.007676767676767676,0.4080000000000001,0.007676767676767676,0.68,0.007676767676767676,0.632,0.007676767676767676,0.527,0.007676767676767677,0.63,0.007676767676767677,0.63,0.007676767676767676,0.627,0.007676767676767676,0.6369999999999999
0.0077777777777777776,0.4090000000000001,0.0077777777777777776,0.68,0.0077777777777777776,0.632,0.0077777777777777776,0.53,0.0077777777777777776,0.63,0.0077777777777777776,0.63,0.0077777777777777776,0.6279999999999999,0.0077777777777777776,0.6369999999999999
0.007979797979797977,0.41400000000000003,0.007979797979797977,0.6849999999999999,0.007979797979797977,0.636,0.007979797979797977,0.5349999999999999,0.00797979797979798,0.63,0.00797979797979798,0.63,0.007979797979797977,0.631,0.007979797979797977,0.6369999999999999
0.00818181818181818,0.426,0.00818181818181818,0.6859999999999999,0.00818181818181818,0.6420000000000001,0.00818181818181818,0.5439999999999999,0.008181818181818182,0.63,0.008181818181818182,0.63,0.00818181818181818,0.6319999999999999,0.00818181818181818,0.6379999999999999
0.008383838383838384,0.43500000000000005,0.008383838383838384,0.6869999999999999,0.008383838383838384,0.6430000000000001,0.008383838383838384,0.546,0.008383838383838384,0.64,0.008383838383838384,0.63,0.008383838383838384,0.6339999999999999,0.008383838383838384,0.6379999999999999
0.008585858585858586,0.43900000000000006,0.008585858585858586,0.689,0.008585858585858586,0.6450000000000001,0.008585858585858586,0.5529999999999999,0.008585858585858586,0.64,0.008585858585858586,0.65,0.008585858585858586,0.635,0.008585858585858586,0.639
0.008787878787878787,0.44200000000000006,0.008787878787878787,0.69,0.008787878787878787,0.6460000000000001,0.008787878787878787,0.5549999999999999,0.008787878787878787,0.64,0.008787878787878787,0.65,0.008787878787878787,0.6369999999999999,0.008787878787878787,0.639
0.00898989898989899,0.457,0.00898989898989899,0.6950000000000001,0.00898989898989899,0.648,0.00898989898989899,0.5619999999999999,0.00898989898989899,0.64,0.00898989898989899,0.65,0.00898989898989899,0.639,0.00898989898989899,0.639
0.009191919191919194,0.4640000000000001,0.009191919191919194,0.696,0.009191919191919194,0.648,0.009191919191919194,0.563,0.009191919191919192,0.64,0.009191919191919192,0.65,0.009191919191919194,0.647,0.009191919191919194,0.6480000000000001
0.009393939393939395,0.46699999999999997,0.009393939393939395,0.697,0.009393939393939395,0.653,0.009393939393939395,0.5650000000000001,0.009393939393939394,0.65,0.009393939393939394,0.65,0.009393939393939395,0.6490000000000001,0.009393939393939395,0.6500000000000001
0.009595959595959597,0.475,0.009595959595959597,0.6990000000000001,0.009595959595959597,0.656,0.009595959595959597,0.572,0.009595959595959595,0.65,0.009595959595959595,0.65,0.009595959595959597,0.6500000000000001,0.009595959595959597,0.651
0.009898989898989897,0.49000000000000005,0.009898989898989897,0.7,0.009898989898989897,0.6619999999999999,0.009898989898989897,0.5780000000000001,0.009898989898989899,0.65,0.009898989898989899,0.65,0.009898989898989897,0.666,0.009898989898989897,0.667
0.009999999999999998,0.4940000000000001,0.009999999999999998,0.702,0.009999999999999998,0.663,0.009999999999999998,0.58,0.01,0.65,0.01,0.65,0.009999999999999998,0.6729999999999999,0.009999999999999998,0.6759999999999999
0.0101010101010101,0.4960000000000001,0.0101010101010101,0.702,0.0101010101010101,0.6649999999999999,0.0101010101010101,0.584,0.010101010101010102,0.65,0.010101010101010102,0.65,0.0101010101010101,0.6729999999999999,0.0101010101010101,0.6759999999999999
0.010303030303030302,0.4990000000000001,0.010303030303030302,0.704,0.010303030303030302,0.6669999999999999,0.010303030303030302,0.5880000000000001,0.010303030303030303,0.67,0.010303030303030303,0.65,0.010303030303030302,0.6739999999999999,0.010303030303030302,0.6759999999999999
0.010606060606060607,0.508,0.010606060606060607,0.7050000000000001,0.010606060606060607,0.6749999999999999,0.010606060606060607,0.5930000000000002,0.010606060606060607,0.67,0.010606060606060607,0.65,0.010606060606060607,0.6890000000000002,0.010606060606060607,0.6920000000000001
0.010808080808080808,0.514,0.010808080808080808,0.7060000000000001,0.010808080808080808,0.678,0.010808080808080808,0.599,0.010808080808080808,0.67,0.010808080808080808,0.65,0.010808080808080808,0.6900000000000002,0.010808080808080808,0.6930000000000002
0.011111111111111112,0.522,0.011111111111111112,0.714,0.011111111111111112,0.6819999999999999,0.011111111111111112,0.609,0.011111111111111112,0.67,0.011111111111111112,0.65,0.011111111111111112,0.6900000000000002,0.011111111111111112,0.6940000000000002
0.011313131313131315,0.5280000000000001,0.011313131313131315,0.718,0.011313131313131315,0.6859999999999999,0.011313131313131315,0.611,0.011313131313131313,0.67,0.011313131313131313,0.66,0.011313131313131315,0.6940000000000002,0.011313131313131315,0.6950000000000001
0.011616161616161618,0.5389999999999999,0.011616161616161618,0.723,0.011616161616161618,0.688,0.011616161616161618,0.6169999999999999,0.011616161616161616,0.67,0.011616161616161616,0.68,0.011616161616161618,0.6940000000000002,0.011616161616161618,0.6980000000000002
0.011919191919191918,0.55,0.011919191919191918,0.724,0.011919191919191918,0.69,0.011919191919191918,0.6209999999999999,0.01191919191919192,0.67,0.01191919191919192,0.68,0.011919191919191918,0.6950000000000001,0.011919191919191918,0.6980000000000002
0.012222222222222221,0.5559999999999999,0.012222222222222221,0.727,0.012222222222222221,0.693,0.012222222222222221,0.626,0.012222222222222223,0.67,0.012222222222222223,0.68,0.012222222222222221,0.6950000000000001,0.012222222222222221,0.6980000000000002
0.012424242424242423,0.5569999999999999,0.012424242424242423,0.728,0.012424242424242423,0.693,0.012424242424242423,0.6279999999999999,0.012424242424242424,0.67,0.012424242424242424,0.68,0.012424242424242423,0.6960000000000001,0.012424242424242423,0.6980000000000002
0.01272727272727273,0.563,0.01272727272727273,0.731,0.01272727272727273,0.695,0.01272727272727273,0.6340000000000001,0.012727272727272728,0.67,0.012727272727272728,0.68,0.01272727272727273,0.704,0.01272727272727273,0.707
0.013030303030303031,0.5679999999999998,0.013030303030303031,0.7350000000000001,0.013030303030303031,0.696,0.013030303030303031,0.641,0.013030303030303031,0.67,0.013030303030303031,0.69,0.013030303030303031,0.706,0.013030303030303031,0.707
0.013333333333333332,0.5740000000000001,0.013333333333333332,0.7380000000000001,0.013333333333333332,0.6990000000000001,0.013333333333333332,0.645,0.013333333333333334,0.68,0.013333333333333334,0.69,0.013333333333333332,0.7149999999999999,0.013333333333333332,0.7149999999999999
0.013636363636363637,0.585,0.013636363636363637,0.743,0.013636363636363637,0.702,0.013636363636363637,0.649,0.013636363636363636,0.68,0.013636363636363636,0.69,0.013636363636363637,0.7149999999999999,0.013636363636363637,0.7149999999999999
0.014040404040404044,0.597,0.014040404040404044,0.744,0.014040404040404044,0.7079999999999999,0.014040404040404044,0.655,0.01404040404040404,0.69,0.01404040404040404,0.69,0.014040404040404044,0.7169999999999999,0.014040404040404044,0.7159999999999999
0.014343434343434344,0.601,0.014343434343434344,0.7449999999999999,0.014343434343434344,0.7140000000000001,0.014343434343434344,0.6599999999999999,0.014343434343434344,0.69,0.014343434343434344,0.69,0.014343434343434344,0.7240000000000002,0.014343434343434344,0.7250000000000002
0.014646464646464647,0.61,0.014646464646464647,0.7469999999999999,0.014646464646464647,0.717,0.014646464646464647,0.6639999999999999,0.014646464646464647,0.69,0.014646464646464647,0.69,0.014646464646464647,0.7260000000000002,0.014646464646464647,0.7270000000000001
0.015050505050505047,0.619,0.015050505050505047,0.7469999999999999,0.015050505050505047,0.719,0.015050505050505047,0.6679999999999999,0.01505050505050505,0.69,0.01505050505050505,0.7,0.015050505050505047,0.7260000000000002,0.015050505050505047,0.7270000000000001
0.015353535353535352,0.623,0.015353535353535352,0.749,0.015353535353535352,0.72,0.015353535353535352,0.671,0.015353535353535354,0.7,0.015353535353535354,0.7,0.015353535353535352,0.7270000000000001,0.015353535353535352,0.7270000000000001
0.015757575757575755,0.6319999999999999,0.015757575757575755,0.751,0.015757575757575755,0.722,0.015757575757575755,0.673,0.01575757575757576,0.7,0.01575757575757576,0.7,0.015757575757575755,0.7300000000000001,0.015757575757575755,0.7280000000000001
0.016060606060606056,0.639,0.016060606060606056,0.752,0.016060606060606056,0.7260000000000001,0.016060606060606056,0.675,0.01606060606060606,0.7,0.01606060606060606,0.7,0.016060606060606056,0.7300000000000001,0.016060606060606056,0.7280000000000001
0.016464646464646463,0.6489999999999999,0.016464646464646463,0.7540000000000001,0.016464646464646463,0.7290000000000001,0.016464646464646463,0.6779999999999999,0.016464646464646463,0.7,0.016464646464646463,0.7,0.016464646464646463,0.7310000000000002,0.016464646464646463,0.7280000000000001
0.01686868686868687,0.6559999999999999,0.01686868686868687,0.756,0.01686868686868687,0.7310000000000001,0.01686868686868687,0.6819999999999998,0.01686868686868687,0.7,0.01686868686868687,0.7,0.01686868686868687,0.7330000000000002,0.01686868686868687,0.7290000000000001
0.017272727272727273,0.6610000000000001,0.017272727272727273,0.756,0.017272727272727273,0.735,0.017272727272727273,0.6889999999999998,0.017272727272727273,0.7,0.017272727272727273,0.7,0.017272727272727273,0.7340000000000002,0.017272727272727273,0.7290000000000001
0.017676767676767676,0.6660000000000001,0.017676767676767676,0.758,0.017676767676767676,0.7390000000000001,0.017676767676767676,0.694,0.017676767676767676,0.7,0.017676767676767676,0.7,0.017676767676767676,0.7340000000000002,0.017676767676767676,0.7290000000000001
0.018080808080808083,0.67,0.018080808080808083,0.76,0.018080808080808083,0.743,0.018080808080808083,0.6990000000000001,0.01808080808080808,0.71,0.01808080808080808,0.7,0.018080808080808083,0.7420000000000002,0.018080808080808083,0.7370000000000001
0.01848484848484849,0.6799999999999999,0.01848484848484849,0.7609999999999999,0.01848484848484849,0.7449999999999999,0.01848484848484849,0.7030000000000001,0.018484848484848486,0.72,0.018484848484848486,0.71,0.01848484848484849,0.7430000000000001,0.01848484848484849,0.7370000000000001
0.018989898989898994,0.6859999999999999,0.018989898989898994,0.764,0.018989898989898994,0.748,0.018989898989898994,0.709,0.01898989898989899,0.72,0.01898989898989899,0.71,0.018989898989898994,0.751,0.018989898989898994,0.745
0.019393939393939397,0.6900000000000001,0.019393939393939397,0.7649999999999999,0.019393939393939397,0.751,0.019393939393939397,0.7130000000000001,0.019393939393939394,0.72,0.019393939393939394,0.72,0.019393939393939397,0.754,0.019393939393939397,0.745
0.019797979797979794,0.6940000000000002,0.019797979797979794,0.767,0.019797979797979794,0.7569999999999999,0.019797979797979794,0.7150000000000001,0.019797979797979797,0.72,0.019797979797979797,0.72,0.019797979797979794,0.754,0.019797979797979794,0.747
0.0203030303030303,0.6970000000000001,0.0203030303030303,0.7710000000000001,0.0203030303030303,0.7609999999999999,0.0203030303030303,0.722,0.020303030303030302,0.72,0.020303030303030302,0.72,0.0203030303030303,0.754,0.0203030303030303,0.747
0.020808080808080807,0.701,0.020808080808080807,0.772,0.020808080808080807,0.7630000000000001,0.020808080808080807,0.725,0.020808080808080807,0.73,0.020808080808080807,0.73,0.020808080808080807,0.7609999999999999,0.020808080808080807,0.7549999999999999
0.02131313131313131,0.7070000000000001,0.02131313131313131,0.778,0.02131313131313131,0.766,0.02131313131313131,0.7270000000000001,0.02131313131313131,0.73,0.02131313131313131,0.74,0.02131313131313131,0.7609999999999999,0.02131313131313131,0.7569999999999999
0.02181818181818182,0.712,0.02181818181818182,0.779,0.02181818181818182,0.7680000000000001,0.02181818181818182,0.732,0.02181818181818182,0.74,0.02181818181818182,0.74,0.02181818181818182,0.7609999999999999,0.02181818181818182,0.7579999999999998
0.022323232323232325,0.723,0.022323232323232325,0.783,0.022323232323232325,0.772,0.022323232323232325,0.737,0.022323232323232325,0.75,0.022323232323232325,0.77,0.022323232323232325,0.7609999999999999,0.022323232323232325,0.7589999999999999
0.022828282828282833,0.728,0.022828282828282833,0.7859999999999999,0.022828282828282833,0.772,0.022828282828282833,0.739,0.02282828282828283,0.77,0.02282828282828283,0.78,0.022828282828282833,0.7619999999999998,0.022828282828282833,0.7599999999999999
0.023333333333333338,0.7349999999999999,0.023333333333333338,0.7900000000000001,0.023333333333333338,0.775,0.023333333333333338,0.742,0.023333333333333334,0.77,0.023333333333333334,0.78,0.023333333333333338,0.7629999999999999,0.023333333333333338,0.7619999999999998
0.023939393939393937,0.7419999999999999,0.023939393939393937,0.793,0.023939393939393937,0.776,0.023939393939393937,0.743,0.02393939393939394,0.78,0.02393939393939394,0.79,0.023939393939393937,0.7639999999999999,0.023939393939393937,0.7619999999999998
0.024444444444444442,0.7429999999999999,0.024444444444444442,0.7950000000000002,0.024444444444444442,0.781,0.024444444444444442,0.744,0.024444444444444446,0.79,0.024444444444444446,0.8,0.024444444444444442,0.7709999999999999,0.024444444444444442,0.7699999999999999
0.025050505050505052,0.7459999999999999,0.025050505050505052,0.796,0.025050505050505052,0.783,0.025050505050505052,0.748,0.025050505050505052,0.79,0.025050505050505052,0.8,0.025050505050505052,0.7719999999999999,0.025050505050505052,0.7699999999999999
0.025656565656565655,0.749,0.025656565656565655,0.797,0.025656565656565655,0.7849999999999999,0.025656565656565655,0.751,0.025656565656565655,0.81,0.025656565656565655,0.8,0.025656565656565655,0.7739999999999998,0.025656565656565655,0.7699999999999999
0.02626262626262626,0.7529999999999999,0.02626262626262626,0.799,0.02626262626262626,0.7879999999999999,0.02626262626262626,0.7569999999999999,0.026262626262626262,0.82,0.026262626262626262,0.8,0.02626262626262626,0.7820000000000003,0.02626262626262626,0.7800000000000001
0.026868686868686868,0.7550000000000001,0.026868686868686868,0.8,0.026868686868686868,0.7879999999999999,0.026868686868686868,0.76,0.026868686868686868,0.82,0.026868686868686868,0.81,0.026868686868686868,0.7850000000000001,0.026868686868686868,0.7810000000000001
0.027474747474747478,0.761,0.027474747474747478,0.8,0.027474747474747478,0.7920000000000001,0.027474747474747478,0.7670000000000001,0.027474747474747475,0.82,0.027474747474747475,0.83,0.027474747474747478,0.792,0.027474747474747478,0.79
0.028080808080808088,0.762,0.028080808080808088,0.8,0.028080808080808088,0.796,0.028080808080808088,0.773,0.02808080808080808,0.82,0.02808080808080808,0.84,0.028080808080808088,0.792,0.028080808080808088,0.791
0.02878787878787879,0.771,0.02878787878787879,0.8009999999999999,0.02878787878787879,0.799,0.02878787878787879,0.776,0.02878787878787879,0.82,0.02878787878787879,0.84,0.02878787878787879,0.793,0.02878787878787879,0.791
0.029494949494949498,0.772,0.029494949494949498,0.806,0.029494949494949498,0.8020000000000002,0.029494949494949498,0.7829999999999999,0.029494949494949494,0.83,0.029494949494949494,0.84,0.029494949494949498,0.795,0.029494949494949498,0.791
0.030101010101010094,0.775,0.030101010101010094,0.807,0.030101010101010094,0.805,0.030101010101010094,0.7829999999999999,0.0301010101010101,0.83,0.0301010101010101,0.85,0.030101010101010094,0.795,0.030101010101010094,0.791
0.030808080808080805,0.776,0.030808080808080805,0.808,0.030808080808080805,0.807,0.030808080808080805,0.788,0.03080808080808081,0.84,0.03080808080808081,0.85,0.030808080808080805,0.795,0.030808080808080805,0.791
0.03161616161616161,0.7769999999999999,0.03161616161616161,0.8109999999999999,0.03161616161616161,0.808,0.03161616161616161,0.79,0.03161616161616162,0.85,0.03161616161616162,0.85,0.03161616161616161,0.795,0.03161616161616161,0.791
0.032323232323232316,0.781,0.032323232323232316,0.8140000000000001,0.032323232323232316,0.8109999999999999,0.032323232323232316,0.7929999999999999,0.03232323232323232,0.85,0.03232323232323232,0.85,0.032323232323232316,0.795,0.032323232323232316,0.791
0.03303030303030303,0.785,0.03303030303030303,0.8160000000000001,0.03303030303030303,0.8130000000000001,0.03303030303030303,0.799,0.03303030303030303,0.85,0.03303030303030303,0.85,0.03303030303030303,0.795,0.03303030303030303,0.791
0.03383838383838384,0.7889999999999999,0.03383838383838384,0.817,0.03383838383838384,0.817,0.03383838383838384,0.8009999999999999,0.03383838383838384,0.86,0.03383838383838384,0.85,0.03383838383838384,0.796,0.03383838383838384,0.7929999999999999
0.03464646464646465,0.793,0.03464646464646465,0.819,0.03464646464646465,0.8230000000000001,0.03464646464646465,0.805,0.03464646464646465,0.86,0.03464646464646465,0.85,0.03464646464646465,0.796,0.03464646464646465,0.7929999999999999
0.035454545454545454,0.796,0.035454545454545454,0.8230000000000001,0.035454545454545454,0.825,0.035454545454545454,0.8089999999999999,0.035454545454545454,0.86,0.035454545454545454,0.85,0.035454545454545454,0.798,0.035454545454545454,0.794
0.03626262626262627,0.8,0.03626262626262627,0.8240000000000001,0.03626262626262627,0.826,0.03626262626262627,0.813,0.03626262626262626,0.86,0.03626262626262626,0.85,0.03626262626262627,0.798,0.03626262626262627,0.794
0.03717171717171718,0.8019999999999999,0.03717171717171718,0.827,0.03717171717171718,0.8300000000000001,0.03717171717171718,0.8190000000000002,0.037171717171717175,0.86,0.037171717171717175,0.86,0.03717171717171718,0.8,0.03717171717171718,0.795
0.03797979797979799,0.8019999999999999,0.03797979797979799,0.828,0.03797979797979799,0.8320000000000001,0.03797979797979799,0.8230000000000001,0.03797979797979798,0.86,0.03797979797979798,0.87,0.03797979797979799,0.8010000000000002,0.03797979797979799,0.7969999999999999
0.03888888888888888,0.807,0.03888888888888888,0.8329999999999999,0.03888888888888888,0.836,0.03888888888888888,0.825,0.03888888888888889,0.86,0.03888888888888889,0.88,0.03888888888888888,0.8019999999999999,0.03888888888888888,0.7969999999999999
0.03979797979797979,0.8089999999999999,0.03979797979797979,0.834,0.03979797979797979,0.8380000000000001,0.03979797979797979,0.8260000000000002,0.0397979797979798,0.86,0.0397979797979798,0.88,0.03979797979797979,0.8019999999999999,0.03979797979797979,0.7969999999999999
0.0407070707070707,0.8160000000000001,0.0407070707070707,0.834,0.0407070707070707,0.8440000000000001,0.0407070707070707,0.8300000000000001,0.040707070707070706,0.86,0.040707070707070706,0.88,0.0407070707070707,0.8030000000000002,0.0407070707070707,0.7969999999999999
0.041717171717171715,0.817,0.041717171717171715,0.836,0.041717171717171715,0.8460000000000001,0.041717171717171715,0.8400000000000001,0.041717171717171715,0.87,0.041717171717171715,0.88,0.041717171717171715,0.8109999999999999,0.041717171717171715,0.8049999999999999
0.042727272727272725,0.8190000000000002,0.042727272727272725,0.8379999999999999,0.042727272727272725,0.849,0.042727272727272725,0.841,0.042727272727272725,0.87,0.042727272727272725,0.88,0.042727272727272725,0.8119999999999999,0.042727272727272725,0.8049999999999999
0.043737373737373735,0.8220000000000001,0.043737373737373735,0.8399999999999999,0.043737373737373735,0.85,0.043737373737373735,0.843,0.043737373737373735,0.87,0.043737373737373735,0.88,0.043737373737373735,0.813,0.043737373737373735,0.8049999999999999
0.04474747474747475,0.825,0.04474747474747475,0.8399999999999999,0.04474747474747475,0.851,0.04474747474747475,0.844,0.044747474747474744,0.87,0.044747474747474744,0.88,0.04474747474747475,0.8139999999999998,0.04474747474747475,0.8049999999999999
0.04575757575757577,0.8300000000000001,0.04575757575757577,0.843,0.04575757575757577,0.852,0.04575757575757577,0.8459999999999999,0.04575757575757576,0.88,0.04575757575757576,0.88,0.04575757575757577,0.817,0.04575757575757577,0.8049999999999999
0.04686868686868688,0.833,0.04686868686868688,0.843,0.04686868686868688,0.8549999999999999,0.04686868686868688,0.8469999999999999,0.04686868686868687,0.88,0.04686868686868687,0.88,0.04686868686868688,0.817,0.04686868686868688,0.8049999999999999
0.04797979797979797,0.8390000000000001,0.04797979797979797,0.844,0.04797979797979797,0.858,0.04797979797979797,0.849,0.047979797979797977,0.88,0.047979797979797977,0.88,0.04797979797979797,0.818,0.04797979797979797,0.8049999999999999
0.04909090909090908,0.843,0.04909090909090908,0.8459999999999999,0.04909090909090908,0.861,0.04909090909090908,0.8550000000000001,0.04909090909090909,0.89,0.04909090909090909,0.88,0.04909090909090908,0.818,0.04909090909090908,0.8049999999999999
0.049999999999999996,0.843,0.049999999999999996,0.851,0.049999999999999996,0.8619999999999999,0.049999999999999996,0.8560000000000001,0.05,0.89,0.05,0.88,0.049999999999999996,0.818,0.049999999999999996,0.8049999999999999
0.050202020202020206,0.843,0.050202020202020206,0.851,0.050202020202020206,0.8619999999999999,0.050202020202020206,0.8560000000000001,0.0502020202020202,0.89,0.0502020202020202,0.88,0.050202020202020206,0.818,0.050202020202020206,0.8049999999999999
0.05141414141414141,0.845,0.05141414141414141,0.853,0.05141414141414141,0.866,0.05141414141414141,0.859,0.05141414141414141,0.89,0.05141414141414141,0.89,0.05141414141414141,0.818,0.05141414141414141,0.8049999999999999
0.05262626262626262,0.8479999999999999,0.05262626262626262,0.8549999999999999,0.05262626262626262,0.867,0.05262626262626262,0.86,0.052626262626262625,0.89,0.052626262626262625,0.89,0.05262626262626262,0.818,0.05262626262626262,0.8049999999999999
0.05383838383838384,0.852,0.05383838383838384,0.8559999999999999,0.05383838383838384,0.867,0.05383838383838384,0.8610000000000001,0.05383838383838384,0.89,0.05383838383838384,0.89,0.05383838383838384,0.818,0.05383838383838384,0.8049999999999999
0.05515151515151516,0.8559999999999999,0.05515151515151516,0.858,0.05515151515151516,0.869,0.05515151515151516,0.8670000000000002,0.05515151515151515,0.89,0.05515151515151515,0.89,0.05515151515151516,0.818,0.05515151515151516,0.8059999999999998
0.05636363636363638,0.857,0.05636363636363638,0.861,0.05636363636363638,0.8719999999999999,0.05636363636363638,0.8720000000000001,0.056363636363636366,0.89,0.056363636363636366,0.89,0.05636363636363638,0.8250000000000002,0.05636363636363638,0.8140000000000003
0.05767676767676767,0.86,0.05767676767676767,0.8619999999999999,0.05767676767676767,0.874,0.05767676767676767,0.873,0.05767676767676767,0.89,0.05767676767676767,0.89,0.05767676767676767,0.8250000000000002,0.05767676767676767,0.8140000000000003
0.0590909090909091,0.8640000000000001,0.0590909090909091,0.8629999999999999,0.0590909090909091,0.874,0.0590909090909091,0.874,0.05909090909090909,0.9,0.05909090909090909,0.89,0.0590909090909091,0.8250000000000002,0.0590909090909091,0.8140000000000003
0.060505050505050506,0.8680000000000001,0.060505050505050506,0.868,0.060505050505050506,0.8760000000000001,0.060505050505050506,0.876,0.060505050505050506,0.9,0.060505050505050506,0.89,0.060505050505050506,0.8250000000000002,0.060505050505050506,0.8150000000000002
0.061919191919191915,0.8720000000000001,0.061919191919191915,0.869,0.061919191919191915,0.8790000000000001,0.061919191919191915,0.8779999999999999,0.06191919191919192,0.9,0.06191919191919192,0.89,0.061919191919191915,0.8260000000000002,0.061919191919191915,0.8150000000000002
0.06333333333333334,0.874,0.06333333333333334,0.873,0.06333333333333334,0.881,0.06333333333333334,0.8799999999999999,0.06333333333333334,0.9,0.06333333333333334,0.89,0.06333333333333334,0.8270000000000003,0.06333333333333334,0.8170000000000002
0.06484848484848484,0.8780000000000001,0.06484848484848484,0.874,0.06484848484848484,0.882,0.06484848484848484,0.882,0.06484848484848485,0.9,0.06484848484848485,0.89,0.06484848484848484,0.8340000000000002,0.06484848484848484,0.8260000000000002
0.06636363636363637,0.8790000000000001,0.06636363636363637,0.875,0.06636363636363637,0.884,0.06636363636363637,0.884,0.06636363636363636,0.9,0.06636363636363636,0.89,0.06636363636363637,0.8350000000000002,0.06636363636363637,0.8260000000000002
0.06787878787878789,0.881,0.06787878787878789,0.876,0.06787878787878789,0.8859999999999999,0.06787878787878789,0.89,0.06787878787878789,0.91,0.06787878787878789,0.89,0.06787878787878789,0.8370000000000001,0.06787878787878789,0.8260000000000002
0.0694949494949495,0.8869999999999999,0.0694949494949495,0.8779999999999999,0.0694949494949495,0.8859999999999999,0.0694949494949495,0.8949999999999999,0.0694949494949495,0.91,0.0694949494949495,0.9,0.0694949494949495,0.8370000000000001,0.0694949494949495,0.8260000000000002
0.07111111111111111,0.891,0.07111111111111111,0.8800000000000001,0.07111111111111111,0.8869999999999999,0.07111111111111111,0.8990000000000002,0.07111111111111111,0.91,0.07111111111111111,0.9,0.07111111111111111,0.844,0.07111111111111111,0.834
0.07282828282828281,0.8960000000000001,0.07282828282828281,0.881,0.07282828282828281,0.89,0.07282828282828281,0.9020000000000001,0.07282828282828283,0.91,0.07282828282828283,0.9,0.07282828282828281,0.845,0.07282828282828281,0.835
0.07454545454545455,0.899,0.07454545454545455,0.884,0.07454545454545455,0.892,0.07454545454545455,0.9030000000000001,0.07454545454545454,0.91,0.07454545454545454,0.9,0.07454545454545455,0.845,0.07454545454545455,0.8379999999999999
0.07626262626262627,0.906,0.07626262626262627,0.885,0.07626262626262627,0.893,0.07626262626262627,0.906,0.07626262626262627,0.91,0.07626262626262627,0.9,0.07626262626262627,0.8459999999999999,0.07626262626262627,0.8379999999999999
0.07808080808080808,0.907,0.07808080808080808,0.8859999999999999,0.07808080808080808,0.8949999999999999,0.07808080808080808,0.9070000000000003,0.07808080808080808,0.91,0.07808080808080808,0.9,0.07808080808080808,0.8480000000000001,0.07808080808080808,0.8390000000000001
0.0798989898989899,0.907,0.0798989898989899,0.8869999999999999,0.0798989898989899,0.8960000000000001,0.0798989898989899,0.9100000000000001,0.0798989898989899,0.91,0.0798989898989899,0.9,0.0798989898989899,0.8480000000000001,0.0798989898989899,0.8390000000000001
0.08171717171717173,0.9099999999999999,0.08171717171717173,0.8869999999999999,0.08171717171717173,0.8960000000000001,0.08171717171717173,0.913,0.08171717171717172,0.91,0.08171717171717172,0.9,0.08171717171717173,0.8480000000000001,0.08171717171717173,0.8390000000000001
0.08363636363636363,0.9139999999999999,0.08363636363636363,0.8889999999999999,0.08363636363636363,0.8970000000000002,0.08363636363636363,0.914,0.08363636363636363,0.91,0.08363636363636363,0.93,0.08363636363636363,0.85,0.08363636363636363,0.8390000000000001
0.08565656565656565,0.9179999999999999,0.08565656565656565,0.891,0.08565656565656565,0.9000000000000001,0.08565656565656565,0.9170000000000001,0.08565656565656565,0.92,0.08565656565656565,0.93,0.08565656565656565,0.85,0.08565656565656565,0.8400000000000001
0.08767676767676767,0.921,0.08767676767676767,0.8940000000000001,0.08767676767676767,0.9020000000000001,0.08767676767676767,0.9190000000000002,0.08767676767676767,0.92,0.08767676767676767,0.93,0.08767676767676767,0.859,0.08767676767676767,0.8480000000000001
0.0896969696969697,0.922,0.0896969696969697,0.8960000000000001,0.0896969696969697,0.9040000000000001,0.0896969696969697,0.921,0.08969696969696969,0.93,0.08969696969696969,0.93,0.0896969696969697,0.8659999999999999,0.0896969696969697,0.8559999999999999
0.09181818181818181,0.9269999999999999,0.09181818181818181,0.897,0.09181818181818181,0.906,0.09181818181818181,0.925,0.09181818181818181,0.93,0.09181818181818181,0.93,0.09181818181818181,0.8659999999999999,0.09181818181818181,0.8559999999999999
0.09393939393939395,0.93,0.09393939393939395,0.9,0.09393939393939395,0.906,0.09393939393939395,0.9289999999999999,0.09393939393939393,0.94,0.09393939393939393,0.94,0.09393939393939395,0.8659999999999999,0.09393939393939395,0.8559999999999999
0.09616161616161614,0.931,0.09616161616161614,0.9019999999999999,0.09616161616161614,0.907,0.09616161616161614,0.9299999999999999,0.09616161616161616,0.95,0.09616161616161616,0.95,0.09616161616161614,0.8659999999999999,0.09616161616161614,0.8569999999999999
0.09838383838383837,0.9339999999999999,0.09838383838383837,0.9030000000000001,0.09838383838383837,0.9109999999999999,0.09838383838383837,0.932,0.09838383838383838,0.95,0.09838383838383838,0.95,0.09838383838383837,0.869,0.09838383838383837,0.8569999999999999
0.10070707070707072,0.9369999999999999,0.10070707070707072,0.9040000000000001,0.10070707070707072,0.9119999999999999,0.10070707070707072,0.933,0.1007070707070707,0.95,0.1007070707070707,0.95,0.10070707070707072,0.869,0.10070707070707072,0.8569999999999999
0.10313131313131316,0.938,0.10313131313131316,0.9099999999999999,0.10313131313131316,0.914,0.10313131313131316,0.9349999999999999,0.10313131313131313,0.95,0.10313131313131313,0.95,0.10313131313131316,0.869,0.10313131313131316,0.8569999999999999
0.10555555555555554,0.943,0.10555555555555554,0.9099999999999999,0.10555555555555554,0.917,0.10555555555555554,0.9359999999999999,0.10555555555555556,0.95,0.10555555555555556,0.95,0.10555555555555554,0.8770000000000001,0.10555555555555554,0.865
0.10797979797979798,0.943,0.10797979797979798,0.9099999999999999,0.10797979797979798,0.917,0.10797979797979798,0.938,0.10797979797979798,0.95,0.10797979797979798,0.95,0.10797979797979798,0.8780000000000001,0.10797979797979798,0.865
0.11050505050505052,0.944,0.11050505050505052,0.9109999999999999,0.11050505050505052,0.9199999999999999,0.11050505050505052,0.938,0.11050505050505051,0.95,0.11050505050505051,0.95,0.11050505050505052,0.8800000000000001,0.11050505050505052,0.865
0.11313131313131317,0.9490000000000001,0.11313131313131317,0.9119999999999999,0.11313131313131317,0.9229999999999998,0.11313131313131317,0.9399999999999998,0.11313131313131314,0.95,0.11313131313131314,0.95,0.11313131313131317,0.8800000000000001,0.11313131313131317,0.8680000000000001
0.11575757575757575,0.95,0.11575757575757575,0.915,0.11575757575757575,0.9229999999999998,0.11575757575757575,0.9419999999999998,0.11575757575757575,0.95,0.11575757575757575,0.95,0.11575757575757575,0.882,0.11575757575757575,0.8680000000000001
0.11848484848484848,0.952,0.11848484848484848,0.9180000000000001,0.11848484848484848,0.9279999999999999,0.11848484848484848,0.9429999999999998,0.11848484848484848,0.95,0.11848484848484848,0.95,0.11848484848484848,0.8830000000000002,0.11848484848484848,0.8680000000000001
0.12121212121212119,0.9530000000000001,0.12121212121212119,0.9180000000000001,0.12121212121212119,0.9299999999999999,0.12121212121212119,0.9449999999999997,0.12121212121212122,0.95,0.12121212121212122,0.95,0.12121212121212119,0.8830000000000002,0.12121212121212119,0.8680000000000001
0.12414141414141414,0.954,0.12414141414141414,0.9200000000000002,0.12414141414141414,0.931,0.12414141414141414,0.9479999999999997,0.12414141414141414,0.95,0.12414141414141414,0.95,0.12414141414141414,0.8899999999999999,0.12414141414141414,0.877
0.12696969696969698,0.954,0.12696969696969698,0.9200000000000002,0.12696969696969698,0.9339999999999999,0.12696969696969698,0.9479999999999997,0.12696969696969698,0.95,0.12696969696969698,0.95,0.12696969696969698,0.898,0.12696969696969698,0.885
0.12999999999999998,0.9550000000000001,0.12999999999999998,0.9200000000000002,0.12999999999999998,0.9349999999999999,0.12999999999999998,0.9499999999999998,0.13,0.95,0.13,0.95,0.12999999999999998,0.907,0.12999999999999998,0.893
0.13303030303030303,0.9559999999999998,0.13303030303030303,0.922,0.13303030303030303,0.9359999999999999,0.13303030303030303,0.9519999999999997,0.13303030303030303,0.95,0.13303030303030303,0.95,0.13303030303030303,0.907,0.13303030303030303,0.8939999999999999
0.13616161616161615,0.9559999999999998,0.13616161616161615,0.923,0.13616161616161615,0.943,0.13616161616161615,0.9539999999999997,0.13616161616161615,0.95,0.13616161616161615,0.95,0.13616161616161615,0.907,0.13616161616161615,0.8949999999999999
0.1393939393939394,0.9570000000000001,0.1393939393939394,0.9260000000000002,0.1393939393939394,0.944,0.1393939393939394,0.9559999999999998,0.1393939393939394,0.95,0.1393939393939394,0.95,0.1393939393939394,0.908,0.1393939393939394,0.8949999999999999
0.14262626262626263,0.9580000000000002,0.14262626262626263,0.9280000000000002,0.14262626262626263,0.946,0.14262626262626263,0.9589999999999999,0.14262626262626263,0.95,0.14262626262626263,0.95,0.14262626262626263,0.909,0.14262626262626263,0.8949999999999999
0.14595959595959593,0.9580000000000002,0.14595959595959593,0.929,0.14595959595959593,0.9469999999999998,0.14595959595959593,0.9599999999999997,0.14595959595959596,0.95,0.14595959595959596,0.95,0.14595959595959593,0.909,0.14595959595959593,0.8949999999999999
0.14939393939393938,0.959,0.14939393939393938,0.933,0.14939393939393938,0.9480000000000001,0.14939393939393938,0.9599999999999997,0.14939393939393938,0.95,0.14939393939393938,0.95,0.14939393939393938,0.909,0.14939393939393938,0.8949999999999999
0.15292929292929294,0.959,0.15292929292929294,0.9359999999999999,0.15292929292929294,0.95,0.15292929292929294,0.961,0.15292929292929294,0.95,0.15292929292929294,0.95,0.15292929292929294,0.9099999999999999,0.15292929292929294,0.8949999999999999
0.15646464646464645,0.959,0.15646464646464645,0.938,0.15646464646464645,0.95,0.15646464646464645,0.961,0.15646464646464647,0.95,0.15646464646464647,0.95,0.15646464646464645,0.9099999999999999,0.15646464646464645,0.8949999999999999
0.1602020202020202,0.9600000000000002,0.1602020202020202,0.938,0.1602020202020202,0.9510000000000002,0.1602020202020202,0.9620000000000001,0.1602020202020202,0.95,0.1602020202020202,0.95,0.1602020202020202,0.9109999999999999,0.1602020202020202,0.8959999999999999
0.16393939393939397,0.9600000000000002,0.16393939393939397,0.9399999999999998,0.16393939393939397,0.9510000000000002,0.16393939393939397,0.9640000000000001,0.16393939393939394,0.95,0.16393939393939394,0.95,0.16393939393939397,0.9180000000000001,0.16393939393939397,0.9040000000000001
0.16777777777777778,0.9600000000000002,0.16777777777777778,0.9429999999999998,0.16777777777777778,0.952,0.16777777777777778,0.966,0.16777777777777778,0.95,0.16777777777777778,0.95,0.16777777777777778,0.9180000000000001,0.16777777777777778,0.9040000000000001
0.1717171717171717,0.961,0.1717171717171717,0.945,0.1717171717171717,0.9530000000000001,0.1717171717171717,0.966,0.1717171717171717,0.95,0.1717171717171717,0.95,0.1717171717171717,0.9180000000000001,0.1717171717171717,0.9040000000000001
0.17575757575757575,0.9620000000000001,0.17575757575757575,0.9459999999999997,0.17575757575757575,0.9530000000000001,0.17575757575757575,0.966,0.17575757575757575,0.95,0.17575757575757575,0.95,0.17575757575757575,0.9180000000000001,0.17575757575757575,0.9040000000000001
0.17989898989898992,0.9620000000000001,0.17989898989898992,0.9479999999999998,0.17989898989898992,0.9550000000000001,0.17989898989898992,0.967,0.1798989898989899,0.95,0.1798989898989899,0.95,0.17989898989898992,0.932,0.17989898989898992,0.9199999999999999
0.18404040404040403,0.9640000000000001,0.18404040404040403,0.95,0.18404040404040403,0.9570000000000001,0.18404040404040403,0.968,0.18404040404040403,0.95,0.18404040404040403,0.95,0.18404040404040403,0.932,0.18404040404040403,0.9199999999999999
0.18838383838383835,0.9640000000000001,0.18838383838383835,0.952,0.18838383838383835,0.958,0.18838383838383835,0.969,0.18838383838383838,0.95,0.18838383838383838,0.95,0.18838383838383835,0.9389999999999998,0.18838383838383835,0.9289999999999999
0.19282828282828282,0.966,0.19282828282828282,0.954,0.19282828282828282,0.959,0.19282828282828282,0.969,0.19282828282828282,0.95,0.19282828282828282,0.95,0.19282828282828282,0.9389999999999998,0.19282828282828282,0.9309999999999998
0.1973737373737374,0.9669999999999999,0.1973737373737374,0.9570000000000001,0.1973737373737374,0.9639999999999999,0.1973737373737374,0.97,0.19737373737373737,0.95,0.19737373737373737,0.95,0.1973737373737374,0.9389999999999998,0.1973737373737374,0.9309999999999998
0.2019191919191919,0.9689999999999998,0.2019191919191919,0.958,0.2019191919191919,0.9650000000000001,0.2019191919191919,0.9720000000000001,0.20191919191919191,0.95,0.20191919191919191,0.95,0.2019191919191919,0.9389999999999998,0.2019191919191919,0.9309999999999998
0.2066666666666666,0.97,0.2066666666666666,0.959,0.2066666666666666,0.9680000000000002,0.2066666666666666,0.9730000000000001,0.20666666666666667,0.95,0.20666666666666667,0.95,0.2066666666666666,0.9389999999999998,0.2066666666666666,0.9309999999999998
0.2115151515151515,0.97,0.2115151515151515,0.959,0.2115151515151515,0.9690000000000001,0.2115151515151515,0.974,0.21151515151515152,0.95,0.21151515151515152,0.96,0.2115151515151515,0.9389999999999998,0.2115151515151515,0.9309999999999998
0.21646464646464647,0.9709999999999999,0.21646464646464647,0.96,0.21646464646464647,0.9690000000000001,0.21646464646464647,0.976,0.21646464646464647,0.95,0.21646464646464647,0.96,0.21646464646464647,0.9389999999999998,0.21646464646464647,0.9319999999999998
0.22161616161616166,0.9729999999999999,0.22161616161616166,0.9629999999999999,0.22161616161616166,0.9710000000000001,0.22161616161616166,0.9770000000000001,0.22161616161616163,0.96,0.22161616161616163,0.96,0.22161616161616166,0.9389999999999998,0.22161616161616166,0.9319999999999998
0.22676767676767678,0.975,0.22676767676767678,0.9639999999999999,0.22676767676767678,0.9730000000000002,0.22676767676767678,0.9790000000000001,0.22676767676767676,0.97,0.22676767676767676,0.96,0.22676767676767678,0.9389999999999998,0.22676767676767678,0.9329999999999998
0.23212121212121212,0.977,0.23212121212121212,0.9669999999999999,0.23212121212121212,0.9730000000000002,0.23212121212121212,0.9800000000000001,0.23212121212121212,0.97,0.23212121212121212,0.96,0.23212121212121212,0.9389999999999998,0.23212121212121212,0.9329999999999998
0.2375757575757576,0.9789999999999999,0.2375757575757576,0.9679999999999997,0.2375757575757576,0.9740000000000002,0.2375757575757576,0.9800000000000001,0.23757575757575758,0.97,0.23757575757575758,0.97,0.2375757575757576,0.9469999999999997,0.2375757575757576,0.9409999999999998
0.24313131313131314,0.9799999999999999,0.24313131313131314,0.969,0.24313131313131314,0.9740000000000002,0.24313131313131314,0.9810000000000001,0.24313131313131314,0.97,0.24313131313131314,0.97,0.24313131313131314,0.9479999999999997,0.24313131313131314,0.9409999999999998
0.24878787878787884,0.9820000000000002,0.24878787878787884,0.969,0.24878787878787884,0.9750000000000002,0.24878787878787884,0.9810000000000001,0.24878787878787878,0.97,0.24878787878787878,0.97,0.24878787878787884,0.9549999999999998,0.24878787878787884,0.9490000000000001
0.2546464646464646,0.9820000000000002,0.2546464646464646,0.969,0.2546464646464646,0.9760000000000002,0.2546464646464646,0.984,0.2546464646464646,0.98,0.2546464646464646,0.97,0.2546464646464646,0.9549999999999998,0.2546464646464646,0.9490000000000001
0.2606060606060607,0.9850000000000001,0.2606060606060607,0.9700000000000001,0.2606060606060607,0.9780000000000003,0.2606060606060607,0.985,0.2606060606060606,0.98,0.2606060606060606,0.97,0.2606060606060607,0.9620000000000001,0.2606060606060607,0.9570000000000001
0.26676767676767676,0.9850000000000001,0.26676767676767676,0.9710000000000001,0.26676767676767676,0.9790000000000003,0.26676767676767676,0.9870000000000001,0.26676767676767676,0.98,0.26676767676767676,0.97,0.26676767676767676,0.9620000000000001,0.26676767676767676,0.9600000000000002
0.273030303030303,0.9860000000000001,0.273030303030303,0.9720000000000001,0.273030303030303,0.9800000000000002,0.273030303030303,0.9870000000000001,0.273030303030303,0.98,0.273030303030303,0.98,0.273030303030303,0.9620000000000001,0.273030303030303,0.9600000000000002
0.27939393939393936,0.9870000000000001,0.27939393939393936,0.974,0.27939393939393936,0.9820000000000002,0.27939393939393936,0.9870000000000001,0.2793939393939394,0.98,0.2793939393939394,0.98,0.27939393939393936,0.9620000000000001,0.27939393939393936,0.961
0.28595959595959597,0.9890000000000001,0.28595959595959597,0.974,0.28595959595959597,0.9830000000000002,0.28595959595959597,0.9880000000000001,0.28595959595959597,0.99,0.28595959595959597,0.98,0.28595959595959597,0.969,0.28595959595959597,0.9709999999999999
0.2926262626262627,0.9890000000000001,0.2926262626262627,0.9760000000000002,0.2926262626262627,0.9830000000000002,0.2926262626262627,0.9890000000000001,0.2926262626262626,0.99,0.2926262626262626,0.98,0.2926262626262627,0.97,0.2926262626262627,0.9709999999999999
0.2994949494949495,0.9890000000000001,0.2994949494949495,0.977,0.2994949494949495,0.9840000000000002,0.2994949494949495,0.9890000000000001,0.2994949494949495,0.99,0.2994949494949495,0.99,0.2994949494949495,0.97,0.2994949494949495,0.9709999999999999
0.30656565656565654,0.9890000000000001,0.30656565656565654,0.977,0.30656565656565654,0.9860000000000001,0.30656565656565654,0.99,0.30656565656565654,0.99,0.30656565656565654,0.99,0.30656565656565654,0.9709999999999999,0.30656565656565654,0.9709999999999999
0.3137373737373737,0.9890000000000001,0.3137373737373737,0.977,0.3137373737373737,0.9870000000000001,0.3137373737373737,0.99,0.31373737373737376,0.99,0.31373737373737376,0.99,0.3137373737373737,0.9709999999999999,0.3137373737373737,0.9709999999999999
0.3211111111111111,0.99,0.3211111111111111,0.9800000000000001,0.3211111111111111,0.9890000000000001,0.3211111111111111,0.991,0.3211111111111111,0.99,0.3211111111111111,1.0,0.3211111111111111,0.9709999999999999,0.3211111111111111,0.9719999999999999
0.32858585858585865,0.991,0.32858585858585865,0.9810000000000001,0.32858585858585865,0.9890000000000001,0.32858585858585865,0.992,0.3285858585858586,0.99,0.3285858585858586,1.0,0.32858585858585865,0.9709999999999999,0.32858585858585865,0.9719999999999999
0.33636363636363636,0.992,0.33636363636363636,0.982,0.33636363636363636,0.9890000000000001,0.33636363636363636,0.993,0.33636363636363636,1.0,0.33636363636363636,1.0,0.33636363636363636,0.9709999999999999,0.33636363636363636,0.9719999999999999
0.34424242424242424,0.9940000000000001,0.34424242424242424,0.9840000000000002,0.34424242424242424,0.9890000000000001,0.34424242424242424,0.993,0.34424242424242424,1.0,0.34424242424242424,1.0,0.34424242424242424,0.9860000000000001,0.34424242424242424,0.9880000000000001
0.3523232323232323,0.9940000000000001,0.3523232323232323,0.9850000000000001,0.3523232323232323,0.9890000000000001,0.3523232323232323,0.993,0.3523232323232323,1.0,0.3523232323232323,1.0,0.3523232323232323,0.9880000000000001,0.3523232323232323,0.9880000000000001
0.36060606060606054,0.9950000000000001,0.36060606060606054,0.9860000000000001,0.36060606060606054,0.9890000000000001,0.36060606060606054,0.993,0.3606060606060606,1.0,0.3606060606060606,1.0,0.36060606060606054,0.9890000000000001,0.36060606060606054,0.9890000000000001
0.368989898989899,0.9950000000000001,0.368989898989899,0.9870000000000001,0.368989898989899,0.9890000000000001,0.368989898989899,0.9940000000000001,0.368989898989899,1.0,0.368989898989899,1.0,0.368989898989899,0.9890000000000001,0.368989898989899,0.9890000000000001
0.37767676767676767,0.9950000000000001,0.37767676767676767,0.9880000000000001,0.37767676767676767,0.9890000000000001,0.37767676767676767,0.9940000000000001,0.37767676767676767,1.0,0.37767676767676767,1.0,0.37767676767676767,0.9890000000000001,0.37767676767676767,0.9890000000000001
0.38656565656565656,0.9950000000000001,0.38656565656565656,0.9890000000000001,0.38656565656565656,0.9890000000000001,0.38656565656565656,0.9950000000000001,0.38656565656565656,1.0,0.38656565656565656,1.0,0.38656565656565656,0.9890000000000001,0.38656565656565656,0.9890000000000001
0.3955555555555556,0.9960000000000001,0.3955555555555556,0.99,0.3955555555555556,0.9890000000000001,0.3955555555555556,0.9950000000000001,0.39555555555555555,1.0,0.39555555555555555,1.0,0.3955555555555556,0.9890000000000001,0.3955555555555556,0.9890000000000001
0.4048484848484849,0.9970000000000001,0.4048484848484849,0.99,0.4048484848484849,0.9890000000000001,0.4048484848484849,0.9950000000000001,0.40484848484848485,1.0,0.40484848484848485,1.0,0.4048484848484849,0.9890000000000001,0.4048484848484849,0.9890000000000001
0.41434343434343435,0.9970000000000001,0.41434343434343435,0.991,0.41434343434343435,0.99,0.41434343434343435,0.9950000000000001,0.41434343434343435,1.0,0.41434343434343435,1.0,0.41434343434343435,0.9890000000000001,0.41434343434343435,0.9890000000000001
0.42414141414141415,0.9970000000000001,0.42414141414141415,0.992,0.42414141414141415,0.991,0.42414141414141415,0.9950000000000001,0.42414141414141415,1.0,0.42414141414141415,1.0,0.42414141414141415,0.9890000000000001,0.42414141414141415,0.9890000000000001
0.4340404040404041,0.999,0.4340404040404041,0.992,0.4340404040404041,0.991,0.4340404040404041,0.9960000000000001,0.43404040404040406,1.0,0.43404040404040406,1.0,0.4340404040404041,0.9890000000000001,0.4340404040404041,0.9890000000000001
0.4442424242424242,0.999,0.4442424242424242,0.994,0.4442424242424242,0.992,0.4442424242424242,0.9960000000000001,0.4442424242424242,1.0,0.4442424242424242,1.0,0.4442424242424242,0.9890000000000001,0.4442424242424242,0.99
0.45464646464646463,0.999,0.45464646464646463,0.994,0.45464646464646463,0.993,0.45464646464646463,0.9960000000000001,0.45464646464646463,1.0,0.45464646464646463,1.0,0.45464646464646463,0.9890000000000001,0.45464646464646463,0.99
0.4653535353535353,1.0,0.4653535353535353,0.994,0.4653535353535353,0.993,0.4653535353535353,0.9960000000000001,0.46535353535353535,1.0,0.46535353535353535,1.0,0.4653535353535353,0.99,0.4653535353535353,0.99
0.4762626262626263,1.0,0.4762626262626263,0.994,0.4762626262626263,0.993,0.4762626262626263,0.9970000000000001,0.4762626262626263,1.0,0.4762626262626263,1.0,0.4762626262626263,0.99,0.4762626262626263,0.99
0.48737373737373735,1.0,0.48737373737373735,0.9950000000000001,0.48737373737373735,0.9940000000000001,0.48737373737373735,0.9970000000000001,0.48737373737373735,1.0,0.48737373737373735,1.0,0.48737373737373735,0.99,0.48737373737373735,0.99
0.4987878787878789,1.0,0.4987878787878789,0.9950000000000001,0.4987878787878789,0.9940000000000001,0.4987878787878789,0.9970000000000001,0.4987878787878788,1.0,0.4987878787878788,1.0,0.4987878787878789,0.99,0.4987878787878789,0.99
0.5105050505050504,1.0,0.5105050505050504,0.9950000000000001,0.5105050505050504,0.9950000000000001,0.5105050505050504,0.998,0.5105050505050505,1.0,0.5105050505050505,1.0,0.5105050505050504,0.99,0.5105050505050504,0.99
0.5225252525252524,1.0,0.5225252525252524,0.9950000000000001,0.5225252525252524,0.9960000000000001,0.5225252525252524,0.998,0.5225252525252525,1.0,0.5225252525252525,1.0,0.5225252525252524,0.99,0.5225252525252524,0.99
0.5347474747474746,1.0,0.5347474747474746,0.9950000000000001,0.5347474747474746,0.999,0.5347474747474746,0.999,0.5347474747474747,1.0,0.5347474747474747,1.0,0.5347474747474746,0.99,0.5347474747474746,0.99
0.5472727272727271,1.0,0.5472727272727271,0.9960000000000001,0.5472727272727271,0.999,0.5472727272727271,0.999,0.5472727272727272,1.0,0.5472727272727272,1.0,0.5472727272727271,0.99,0.5472727272727271,0.99
0.5601010101010101,1.0,0.5601010101010101,0.9970000000000001,0.5601010101010101,0.999,0.5601010101010101,0.999,0.5601010101010101,1.0,0.5601010101010101,1.0,0.5601010101010101,0.99,0.5601010101010101,0.99
0.5732323232323233,1.0,0.5732323232323233,0.998,0.5732323232323233,0.999,0.5732323232323233,0.999,0.5732323232323232,1.0,0.5732323232323232,1.0,0.5732323232323233,0.99,0.5732323232323233,0.99
0.5866666666666668,1.0,0.5866666666666668,0.998,0.5866666666666668,0.999,0.5866666666666668,0.999,0.5866666666666667,1.0,0.5866666666666667,1.0,0.5866666666666668,0.99,0.5866666666666668,0.99
0.6005050505050507,1.0,0.6005050505050507,0.999,0.6005050505050507,0.999,0.6005050505050507,0.999,0.6005050505050505,1.0,0.6005050505050505,1.0,0.6005050505050507,0.99,0.6005050505050507,0.99
0.6145454545454544,1.0,0.6145454545454544,0.999,0.6145454545454544,0.999,0.6145454545454544,0.999,0.6145454545454545,1.0,0.6145454545454545,1.0,0.6145454545454544,0.99,0.6145454545454544,0.99
0.6289898989898991,1.0,0.6289898989898991,0.999,0.6289898989898991,1.0,0.6289898989898991,0.999,0.628989898989899,1.0,0.628989898989899,1.0,0.6289898989898991,0.991,0.6289898989898991,0.99
0.6437373737373736,1.0,0.6437373737373736,1.0,0.6437373737373736,1.0,0.6437373737373736,0.999,0.6437373737373737,1.0,0.6437373737373737,1.0,0.6437373737373736,0.991,0.6437373737373736,0.99
0.6587878787878789,1.0,0.6587878787878789,1.0,0.6587878787878789,1.0,0.6587878787878789,0.999,0.6587878787878788,1.0,0.6587878787878788,1.0,0.6587878787878789,0.991,0.6587878787878789,0.99
0.6742424242424241,1.0,0.6742424242424241,1.0,0.6742424242424241,1.0,0.6742424242424241,0.999,0.6742424242424242,1.0,0.6742424242424242,1.0,0.6742424242424241,0.9920000000000002,0.6742424242424241,0.99
0.6901010101010101,1.0,0.6901010101010101,1.0,0.6901010101010101,1.0,0.6901010101010101,0.999,0.6901010101010101,1.0,0.6901010101010101,1.0,0.6901010101010101,0.9920000000000002,0.6901010101010101,0.991
0.7062626262626263,1.0,0.7062626262626263,1.0,0.7062626262626263,1.0,0.7062626262626263,0.999,0.7062626262626263,1.0,0.7062626262626263,1.0,0.7062626262626263,0.9920000000000002,0.7062626262626263,0.991
0.7228282828282829,1.0,0.7228282828282829,1.0,0.7228181818181818,1.0,0.7228282828282829,0.999,0.7228282828282828,1.0,0.7228282828282828,1.0,0.7228282828282829,0.9920000000000002,0.7228282828282829,0.991
0.7397979797979798,1.0,0.7397979797979798,1.0,0.7397979797979798,1.0,0.7397979797979798,0.999,0.7397979797979798,1.0,0.7397979797979798,1.0,0.7397979797979798,0.9920000000000002,0.7397979797979798,0.991
0.7571717171717172,1.0,0.7571717171717172,1.0,0.7571717171717172,1.0,0.7571717171717172,0.999,0.7571717171717172,1.0,0.7571717171717172,1.0,0.7571717171717172,0.9920000000000002,0.7571717171717172,0.991
0.774848484848485,1.0,0.774848484848485,1.0,0.774848484848485,1.0,0.774848484848485,0.999,0.7748484848484849,1.0,0.7748484848484849,1.0,0.774848484848485,0.9920000000000002,0.774848484848485,0.991
0.7930303030303031,1.0,0.7930303030303031,1.0,0.7930303030303031,1.0,0.7930303030303031,0.999,0.7930303030303031,1.0,0.7930303030303031,1.0,0.7930303030303031,0.9920000000000002,0.7930303030303031,0.991
0.8116161616161615,1.0,0.8116161616161615,1.0,0.8116161616161615,1.0,0.8116161616161615,1.0,0.8116161616161616,1.0,0.8116161616161616,1.0,0.8116161616161615,0.9920000000000002,0.8116161616161615,0.991
0.8307070707070707,1.0,0.8307070707070707,1.0,0.8307070707070707,1.0,0.8307070707070707,1.0,0.8307070707070707,1.0,0.8307070707070707,1.0,0.8307070707070707,0.9930000000000001,0.8307070707070707,0.991
0.8502020202020202,1.0,0.8502020202020202,1.0,0.8502020202020202,1.0,0.8502020202020202,1.0,0.8502020202020202,1.0,0.8502020202020202,1.0,0.8502020202020202,0.9930000000000001,0.8502020202020202,0.991
0.87010101010101,1.0,0.87010101010101,1.0,0.87010101010101,1.0,0.87010101010101,1.0,0.8701010101010102,1.0,0.8701010101010102,1.0,0.87010101010101,1.0,0.87010101010101,0.999
0.8905050505050502,1.0,0.8905050505050502,1.0,0.8905050505050502,1.0,0.8905050505050502,1.0,0.8905050505050505,1.0,0.8905050505050505,1.0,0.8905050505050502,1.0,0.8905050505050502,1.0
0.9114141414141415,1.0,0.9114141414141415,1.0,0.9114141414141415,1.0,0.9114141414141415,1.0,0.9114141414141415,1.0,0.9114141414141415,1.0,0.9114141414141415,1.0,0.9114141414141415,1.0
0.9327272727272728,1.0,0.9327272727272728,1.0,0.9327272727272728,1.0,0.9327272727272728,1.0,0.9327272727272727,1.0,0.9327272727272727,1.0,0.9327272727272728,1.0,0.9327272727272728,1.0
0.9546464646464645,1.0,0.9546464646464645,1.0,0.9546464646464645,1.0,0.9546464646464645,1.0,0.9546464646464646,1.0,0.9546464646464646,1.0,0.9546464646464645,1.0,0.9546464646464645,1.0
0.977070707070707,1.0,0.977070707070707,1.0,0.977070707070707,1.0,0.977070707070707,1.0,0.9770707070707071,1.0,0.9770707070707071,1.0,0.977070707070707,1.0,0.977070707070707,1.0
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/malware.csv <==
patmatnp_0_01_fpr,patmatnp_0_01_tpr,baseline_fpr,baseline_tpr,patmatnp_0_0001_fpr,patmatnp_0_0001_tpr,patmatnp_0_001_fpr,patmatnp_0_001_tpr
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
0,0.000323939,0,0,0,0.459232673,0,0.00181297
1.50E-05,0.000323939,0,0,1.50E-05,0.459232673,1.50E-05,0.00181297
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
1.52E-05,0.000323939,0,0,1.52E-05,0.706464899,1.52E-05,0.020239388
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
3.05E-05,0.000323939,0,0,3.05E-05,0.808355995,3.05E-05,0.03280632
4.57E-05,0.001667334,0,0,4.57E-05,0.860062392,4.57E-05,0.051895588
4.57E-05,0.001667334,0,0,4.57E-05,0.860062392,4.57E-05,0.051895588
4.57E-05,0.001667334,0,0,4.57E-05,0.860062392,4.57E-05,0.051895588
4.57E-05,0.001667334,0,0,4.57E-05,0.860062392,4.57E-05,0.051895588
4.57E-05,0.001667334,0,0,4.57E-05,0.860062392,4.57E-05,0.051895588
4.57E-05,0.001667334,0,0,4.57E-05,0.860062392,4.57E-05,0.051895588
4.57E-05,0.001667334,0,0,4.57E-05,0.860062392,4.57E-05,0.051895588
6.09E-05,0.001667334,0,0,6.09E-05,0.889135246,6.09E-05,0.05342273
6.09E-05,0.001667334,0,0,6.09E-05,0.889135246,6.09E-05,0.05342273
6.09E-05,0.001667334,0,0,6.09E-05,0.889135246,6.09E-05,0.05342273
6.09E-05,0.001667334,0,0,6.09E-05,0.889135246,6.09E-05,0.05342273
6.09E-05,0.001667334,0,0,6.09E-05,0.889135246,6.09E-05,0.05342273
6.09E-05,0.001667334,0,0,6.09E-05,0.889135246,6.09E-05,0.05342273
7.62E-05,0.001693194,0,0,7.62E-05,0.899223635,7.62E-05,0.063330094
7.62E-05,0.001693194,0,0,7.62E-05,0.899223635,7.62E-05,0.063330094
7.62E-05,0.001693194,0,0,7.62E-05,0.899223635,7.62E-05,0.063330094
7.62E-05,0.001693194,0,0,7.62E-05,0.899223635,7.62E-05,0.063330094
7.62E-05,0.001693194,0,0,7.62E-05,0.899223635,7.62E-05,0.063330094
9.14E-05,0.002953562,0,0,9.14E-05,0.901112826,9.14E-05,0.066521847
9.14E-05,0.002953562,0,0,9.14E-05,0.901112826,9.14E-05,0.066521847
9.14E-05,0.002953562,0,0,9.14E-05,0.901112826,9.14E-05,0.066521847
9.14E-05,0.002953562,0,0,9.14E-05,0.901112826,9.14E-05,0.066521847
0.000106642,0.002954923,0,0,0.000106642,0.908341568,0.000106642,0.297848391
0.000106642,0.002954923,0,0,0.000106642,0.908341568,0.000106642,0.297848391
0.000106642,0.002954923,0,0,0.000106642,0.908341568,0.000106642,0.297848391
0.000121877,0.004835948,0,0,0.000121877,0.913373513,0.000121877,0.350465356
0.000121877,0.004835948,0,0,0.000121877,0.913373513,0.000121877,0.350465356
0.000121877,0.004835948,0,0,0.000121877,0.913373513,0.000121877,0.350465356
0.000137112,0.004835948,0,0,0.000137112,0.914431079,0.000137112,0.423158379
0.000137112,0.004835948,0,0,0.000137112,0.914431079,0.000137112,0.423158379
0.000137112,0.004835948,0,0,0.000137112,0.914431079,0.000137112,0.423158379
0.000152346,0.005928902,0,0,0.000152346,0.914874793,0.000152346,0.747392835
0.000152346,0.005928902,0,0,0.000152346,0.914874793,0.000152346,0.747392835
0.000167581,0.00741385,0,0,0.000167581,0.915112984,0.000167581,0.751550961
0.000167581,0.00741385,0,0,0.000167581,0.915112984,0.000167581,0.751550961
0.000182815,0.007528181,0,0,0.000182815,0.915151094,0.000182815,0.75786369
0.000182815,0.007528181,0,0,0.000182815,0.915151094,0.000182815,0.75786369
0.000182815,0.007528181,0,0,0.000182815,0.915151094,0.000182815,0.75786369
0.00019805,0.008566692,0,0,0.00019805,0.915519949,0.00019805,0.758681704
0.000213285,0.009632424,0,0,0.000213285,0.916007219,0.000213285,0.761392993
0.000213285,0.009632424,0,0,0.000213285,0.916007219,0.000213285,0.761392993
0.000228519,0.009786227,0,0,0.000228519,0.916046691,0.000228519,0.76471541
0.000228519,0.009786227,0,0,0.000228519,0.916046691,0.000228519,0.76471541
0.000243754,0.014034185,0,0,0.000243754,0.916137884,0.000243754,0.787377536
0.000258988,0.01481545,0,0,0.000258988,0.916227716,0.000258988,0.812714201
0.000258988,0.01481545,0,0,0.000258988,0.916227716,0.000258988,0.812714201
0.000274223,0.017608404,0,0,0.000274223,0.916395129,0.000274223,0.900636445
0.000289458,0.046875893,0,0,0.000289458,0.916438684,0.000289458,0.909849654
0.000289458,0.046875893,0,0,0.000289458,0.916438684,0.000289458,0.909849654
0.000304692,0.052480856,0,0,0.000304692,0.916456378,0.000304692,0.911286964
0.000319927,0.052600632,0,0,0.000319927,0.916484961,0.000319927,0.912009702
0.000335161,0.055087341,0,0,0.000319927,0.916484961,0.000335161,0.912796411
0.000350396,0.055132257,0,0,0.000319927,0.916484961,0.000350396,0.912963825
0.000365631,0.055469807,0,0,0.000365631,0.916486322,0.000365631,0.916347491
0.000380865,0.055471168,0,0,0.000380865,0.916497211,0.000380865,0.916479517
0.0003961,0.056030575,0,0,0.0003961,0.916499933,0.0003961,0.916513544
0.000411335,0.056395347,0,0,0.000411335,0.916512183,0.000411335,0.916915065
0.000426569,0.122917194,0,0,0.000426569,0.916547571,0.000426569,0.917347892
0.000441804,0.212220943,0,0,0.000441804,0.916553016,0.000441804,0.917509861
0.000457038,0.222505329,0,0,0.000457038,0.916554377,0.000457038,0.91788416
0.000472273,0.242171699,0,0,0.000472273,0.916581599,0.000472273,0.920561422
0.000487508,0.243117655,0,0,0.000487508,0.91658296,0.000487508,0.922299532
0.000517977,0.244099,0,0,0.000502742,0.916587043,0.000517977,0.922800413
0.000533211,0.244356246,0,0,0.000533211,0.916593848,0.000533211,0.922819468
0.000548446,0.245171538,0,0,0.000548446,0.916602015,0.000548446,0.922961021
0.000578915,0.247406446,0,0,0.000578915,0.916618348,0.000578915,0.923045409
0.00059415,0.26135216,0,0,0.00059415,0.916626515,0.00059415,0.923080797
0.000624619,0.286803157,0,0,0.000609385,0.916680958,0.000624619,0.923146129
0.000655088,0.387131723,0,0,0.000609385,0.916680958,0.000655088,0.923227795
0.000670323,0.448211938,0,0,0.000609385,0.916680958,0.000670323,0.923240044
0.000700792,0.46821858,0,0,0.000609385,0.916680958,0.000700792,0.923468707
0.000731261,0.472624424,0,0,0.000609385,0.916680958,0.000731261,0.923546289
0.000761731,0.503989351,0,0,0.000609385,0.916680958,0.000761731,0.923817146
0.0007922,0.525280861,0,0,0.000609385,0.916680958,0.0007922,0.923926033
0.000822669,0.538464365,0,0,0.000609385,0.916680958,0.000822669,0.92404717
0.000853138,0.563694866,1.50E-05,0,0.000609385,0.916680958,0.000853138,0.924052614
0.000883608,0.609914714,0.00089,0,0.000609385,0.916680958,0.000883608,0.924089364
0.000929311,0.629427281,0.000898842,0.509587508,0.000609385,0.916680958,0.000929311,0.924117946
0.000959781,0.637532564,0.000898842,0.509587508,0.000609385,0.916680958,0.000959781,0.924150613
0.001005484,0.642199737,0.001005484,0.522912566,0.000609385,0.916680958,0.001005484,0.924199612
0.001035954,0.644147455,0.001005484,0.522912566,0.000609385,0.916680958,0.001035954,0.924249972
0.001081658,0.644785805,0.001005484,0.522912566,0.000609385,0.916680958,0.001081658,0.924319388
0.001127361,0.645545293,0.001112127,0.529027938,0.000609385,0.916680958,0.001127361,0.924450052
0.001173065,0.648200777,0.001173065,0.53859503,0.000609385,0.916680958,0.001173065,0.924539884
0.001218769,0.649635364,0.001203534,0.540544109,0.000609385,0.916680958,0.001218769,0.924658299
0.001264473,0.651569471,0.001264473,0.543825694,0.000609385,0.916680958,0.001264473,0.924802574
0.001310177,0.651877077,0.001310177,0.554029775,0.000609385,0.916680958,0.001310177,0.924940044
0.001371115,0.652684203,0.001371115,0.556438902,0.001340646,0.916784401,0.001371115,0.925078875
0.001416819,0.653794851,0.001416819,0.560166924,0.001340646,0.916784401,0.001416819,0.925398731
0.001477757,0.654615588,0.001477757,0.566369405,0.001340646,0.916784401,0.001477757,0.92579753
0.001538696,0.656194451,0.001538696,0.576229131,0.001340646,0.916784401,0.001538696,0.925899612
0.001599634,0.659067709,0.001599634,0.586561155,0.001340646,0.916784401,0.001599634,0.926145969
0.001660573,0.668819909,0.001660573,0.591642099,0.001340646,0.916784401,0.001660573,0.926286161
0.001721511,0.670212303,0.001721511,0.597017038,0.001340646,0.916784401,0.001721511,0.926468547
0.001797684,0.670624712,0.001797684,0.603282129,0.001340646,0.916784401,0.001797684,0.926581517
0.001858623,0.671128315,0.001843388,0.609163393,0.001340646,0.916784401,0.001858623,0.926642766
0.001934796,0.672275713,0.001934796,0.612925442,0.001340646,0.916784401,0.001934796,0.926724431
0.002010969,0.673123671,0.002010969,0.616950181,0.001340646,0.916784401,0.002010969,0.926834679
0.002102377,0.6737348,0.002102377,0.623094136,0.001340646,0.916784401,0.002102377,0.926916345
0.00217855,0.673832798,0.00217855,0.62567476,0.001340646,0.916784401,0.00217855,0.926944928
0.002269957,0.673914464,0.002269957,0.63182688,0.001340646,0.916784401,0.002269957,0.92698576
0.002361365,0.673936241,0.002361365,0.637766671,0.001340646,0.916784401,0.002361365,0.927030676
0.002452773,0.673960741,0.002452773,0.646963547,0.002452773,0.91694637,0.002391834,0.927036121
0.00254418,0.673990685,0.00254418,0.650702458,0.00254418,0.91697087,0.00254418,0.927038843
0.002650823,0.674115905,0.002650823,0.655070191,0.002650823,0.917015786,0.002650823,0.927078314
0.002757465,0.674125432,0.002757465,0.66304481,0.002711761,0.91702123,0.002757465,0.927096008
0.002864107,0.674137682,0.002864107,0.667529597,0.002864107,0.917078396,0.002864107,0.92712323
0.00297075,0.674286041,0.00297075,0.671352895,0.002864107,0.917078396,0.002879342,0.92712323
0.003092626,0.674311902,0.003092626,0.677936481,0.002985984,0.917078396,0.002879342,0.92712323
0.003214503,0.674333679,0.003214503,0.691378592,0.002985984,0.917078396,0.002879342,0.92712323
0.00333638,0.674362262,0.00333638,0.697204052,0.002985984,0.917078396,0.002879342,0.92712323
0.003473492,0.674439844,0.003473492,0.704201408,0.002985984,0.917078396,0.002879342,0.92712323
0.003610603,0.674513343,0.003610603,0.712740879,0.002985984,0.917078396,0.002879342,0.92712323
0.003762949,0.674678034,0.003762949,0.718986914,0.002985984,0.917078396,0.002879342,0.92712323
0.003900061,0.674721589,0.003900061,0.726027826,0.002985984,0.917078396,0.002879342,0.92712323
0.004067642,0.674751533,0.004067642,0.734391716,0.002985984,0.917078396,0.002879342,0.92712323
0.004219988,0.674777394,0.004219988,0.742042395,0.004219988,0.917217227,0.002879342,0.92712323
0.004387569,0.674893086,0.004387569,0.75203823,0.004387569,0.917240366,0.002879342,0.92712323
0.004555149,0.675796849,0.004555149,0.757347837,0.004402803,0.917323392,0.002879342,0.92712323
0.004737965,0.678912381,0.004737965,0.770282263,0.004402803,0.917323392,0.002879342,0.92712323
0.004936015,0.687276271,0.004936015,0.785613565,0.004402803,0.917323392,0.002879342,0.92712323
0.00511883,0.691684837,0.00511883,0.797610201,0.004402803,0.917323392,0.002879342,0.92712323
0.005332115,0.697695405,0.005332115,0.808485299,0.004402803,0.917323392,0.002879342,0.92712323
0.005545399,0.717149445,0.005545399,0.819020125,0.004402803,0.917323392,0.002879342,0.92712323
0.005758684,0.791643188,0.005758684,0.830359355,0.004402803,0.917323392,0.002879342,0.92712323
0.005987203,0.85482084,0.005987203,0.849918199,0.004402803,0.917323392,0.002879342,0.92712323
0.006230957,0.859328766,0.006230957,0.863014594,0.004402803,0.917323392,0.002879342,0.92712323
0.006474711,0.864811231,0.006474711,0.871366234,0.004402803,0.917323392,0.002879342,0.92712323
0.006733699,0.871612591,0.006733699,0.880379363,0.00670323,0.917535722,0.002879342,0.92712323
0.006992687,0.879042774,0.006992687,0.885928521,0.006977453,0.917567027,0.002879342,0.92712323
0.00726691,0.889504101,0.00726691,0.89261555,0.006977453,0.917567027,0.002879342,0.92712323
0.007556368,0.896396654,0.007556368,0.897880241,0.007373553,0.91757111,0.002879342,0.92712323
0.00786106,0.898359344,0.00786106,0.905811304,0.007815356,0.917601054,0.002879342,0.92712323
0.008165753,0.899596573,0.008165753,0.912400334,0.008150518,0.917662303,0.002879342,0.92712323
0.008485679,0.900626917,0.008485679,0.917692247,0.008485679,0.917739885,0.002879342,0.92712323
0.008820841,0.901287045,0.008820841,0.920072791,0.008485679,0.917739885,0.002879342,0.92712323
0.009171237,0.902431721,0.009171237,0.923079436,0.009140768,0.91777119,0.002879342,0.92712323
0.009536868,0.907840687,0.009536868,0.924530356,0.009521633,0.919494328,0.002879342,0.92712323
0.009917733,0.913117628,0.009917733,0.925925472,0.009887264,0.919517467,0.002879342,0.92712323
0.009993906,0.913147572,0.009993906,0.926275272,0.009993906,0.919526994,0.002879342,0.92712323
0.010313833,0.915815306,0.010313833,0.927238923,0.010298598,0.919575994,0.002879342,0.92712323
0.010709933,0.918704897,0.010709933,0.928295128,0.01063376,0.919732519,0.002879342,0.92712323
0.011136502,0.921663904,0.011136502,0.928930756,0.011136502,0.92089625,0.002879342,0.92712323
0.011578306,0.923543567,0.011578306,0.930007377,0.011166971,0.920915305,0.002879342,0.92712323
0.012035344,0.923985921,0.012035344,0.930960139,0.011837294,0.921007859,0.002879342,0.92712323
0.012507617,0.9248856,0.012507617,0.932151092,0.012446679,0.921107218,0.002879342,0.92712323
0.01301036,0.926189523,0.01301036,0.933087521,0.01301036,0.921176634,0.002879342,0.92712323
0.013528336,0.926525712,0.013528336,0.933876952,0.013528336,0.921356298,0.002879342,0.92712323
0.014061548,0.927012982,0.014061548,0.934602412,0.014061548,0.921450213,0.002879342,0.92712323
0.014609994,0.927364143,0.014609994,0.935459898,0.014609994,0.921593127,0.002879342,0.92712323
0.015188909,0.927645888,0.015188909,0.9360125,0.014808044,0.92162171,0.002879342,0.92712323
0.015798294,0.927995688,0.015798294,0.936782876,0.014808044,0.92162171,0.002879342,0.92712323
0.016422913,0.928296489,0.016422913,0.937630835,0.014808044,0.92162171,0.002879342,0.92712323
0.017062767,0.928462541,0.017062767,0.938504654,0.014808044,0.92162171,0.002879342,0.92712323
0.017748324,0.928589123,0.017748324,0.939366223,0.014808044,0.92162171,0.002879342,0.92712323
0.018449116,0.928764703,0.018449116,0.940169265,0.014808044,0.92162171,0.002879342,0.92712323
0.019165143,0.92888584,0.019165143,0.941221387,0.014808044,0.92162171,0.002879342,0.92712323
0.019926874,0.928997449,0.019926874,0.942820666,0.014808044,0.92162171,0.002879342,0.92712323
0.020719074,0.929151252,0.020719074,0.943552931,0.014808044,0.92162171,0.002879342,0.92712323
0.021541743,0.929260139,0.021541743,0.944229392,0.014808044,0.92162171,0.002879342,0.92712323
0.022394881,0.92936086,0.022394881,0.946364941,0.014808044,0.92162171,0.002879342,0.92712323
0.023278489,0.929467025,0.023278489,0.947099928,0.014808044,0.92162171,0.002879342,0.92712323
0.024192566,0.929555496,0.024192566,0.948047246,0.014808044,0.92162171,0.002879342,0.92712323
0.025152346,0.929641244,0.025152346,0.948523627,0.014808044,0.92162171,0.002879342,0.92712323
0.026142596,0.929752854,0.026142596,0.948942842,0.014808044,0.92162171,0.002879342,0.92712323
0.02717855,0.929868546,0.02717855,0.949442362,0.014808044,0.92162171,0.002879342,0.92712323
0.028260207,0.929932517,0.028260207,0.949858855,0.014808044,0.92162171,0.027407069,0.935770226
0.029372334,0.930006016,0.029372334,0.95029032,0.014808044,0.92162171,0.027407069,0.935770226
0.030530165,0.930068626,0.030530165,0.950705452,0.03011883,0.923267266,0.030499695,0.936638601
0.031733699,0.930120347,0.031733699,0.951023947,0.03011883,0.923267266,0.03110908,0.936656295
0.032998172,0.930242845,0.032998172,0.951323386,0.03011883,0.923267266,0.031992687,0.936736599
0.034293114,0.930363982,0.034293114,0.951734435,0.03011883,0.923267266,0.031992687,0.936736599
0.035648995,0.930479675,0.035648995,0.952258454,0.03011883,0.923267266,0.031992687,0.936736599
0.037065814,0.930613062,0.037065814,0.952683114,0.03011883,0.923267266,0.031992687,0.936736599
0.038528336,0.930758698,0.038528336,0.953087357,0.03011883,0.923267266,0.031992687,0.936736599
0.040051798,0.930976472,0.040051798,0.954244283,0.03011883,0.923267266,0.031992687,0.936736599
0.041636197,0.931175191,0.041636197,0.956635716,0.03011883,0.923267266,0.031992687,0.936736599
0.043281536,0.931416104,0.043281536,0.956977349,0.042641682,0.925008098,0.031992687,0.936736599
0.044987812,0.93179857,0.044987812,0.957376148,0.042641682,0.925008098,0.031992687,0.936736599
0.046770262,0.93244917,0.046770262,0.957788558,0.042641682,0.925008098,0.031992687,0.936736599
0.04861365,0.932971828,0.04861365,0.958205051,0.042641682,0.925008098,0.047181597,0.938316823
0.05,0.933150131,0.05,0.958477268,0.042641682,0.925008098,0.047181597,0.938316823
0.050533211,0.933327072,0.050533211,0.958595683,0.042641682,0.925008098,0.047181597,0.938316823
0.05254418,0.934247168,0.05254418,0.959032593,0.042641682,0.925008098,0.047181597,0.938316823
0.054616088,0.935175431,0.054616088,0.959408253,0.042641682,0.925008098,0.047181597,0.938316823
0.056779403,0.93547487,0.056779403,0.959871023,0.055575868,0.926355576,0.047181597,0.938316823
0.059018891,0.935854614,0.058836076,0.960169102,0.058759902,0.927293366,0.047181597,0.938316823
0.061349787,0.936079194,0.061243144,0.960426347,0.058759902,0.927293366,0.060390006,0.93954997
0.063756856,0.936250691,0.061243144,0.960426347,0.058759902,0.927293366,0.060390006,0.93954997
0.066285801,0.936370467,0.061243144,0.960426347,0.058759902,0.927293366,0.060390006,0.93954997
0.068921389,0.93649977,0.061243144,0.960426347,0.058759902,0.927293366,0.060390006,0.93954997
0.071648385,0.936686239,0.061243144,0.960426347,0.058759902,0.927293366,0.060390006,0.93954997
0.074375381,0.937006095,0.061243144,0.960426347,0.058759902,0.927293366,0.073385131,0.941169665
0.076447288,0.937007456,0.061243144,0.960426347,0.058759902,0.927293366,0.073385131,0.941169665
0.080484461,0.937440282,0.061243144,0.960426347,0.058759902,0.927293366,0.073385131,0.941169665
0.08365326,0.937824109,0.061243144,0.960426347,0.083638026,0.935998889,0.073385131,0.941169665
0.086974406,0.938116743,0.086913467,0.969257091,0.085268129,0.93637455,0.086974406,0.942472227
0.090402194,0.938348128,0.090112736,0.969616418,0.085268129,0.93637455,0.090402194,0.945024268
0.093982328,0.938473349,0.093982328,0.970139076,0.085268129,0.93637455,0.092656917,0.94600153
0.097684339,0.93858768,0.097699573,0.970705289,0.085268129,0.93637455,0.0972273,0.946532354
0.101553931,0.938693845,0.101553931,0.971215697,0.101553931,0.938168465,0.101553931,0.947300008
0.105575868,0.938802732,0.103107861,0.971384472,0.105499695,0.93883812,0.105575868,0.947886638
0.109734918,0.938947007,0.103107861,0.971384472,0.109734918,0.939447888,0.109734918,0.948191522
0.114076782,0.939117143,0.103107861,0.971384472,0.114076782,0.940082155,0.114076782,0.948495044
0.118586228,0.939243725,0.115965874,0.972540036,0.118586228,0.940570786,0.118586228,0.948790401
0.123278489,0.939441083,0.119119439,0.973378467,0.123278489,0.940999529,0.123278489,0.949083035
0.128153565,0.939492804,0.119119439,0.973378467,0.126812919,0.941203692,0.128153565,0.949317142
0.133211456,0.939841243,0.133211456,0.975181909,0.131215722,0.941285358,0.133211456,0.949547166
0.138482633,0.94013796,0.13345521,0.975218659,0.137629494,0.941507215,0.138482633,0.949763579
0.143662401,0.940380234,0.13345521,0.975218659,0.143951859,0.941855654,0.143951859,0.949937798
0.149649604,0.940806254,0.14686167,0.976541637,0.148537477,0.942232675,0.149649604,0.950058935
0.155560634,0.941515382,0.14686167,0.976541637,0.155560634,0.942958136,0.155560634,0.950288959
0.161715417,0.942118344,0.14686167,0.976541637,0.161715417,0.944081034,0.161715417,0.950540761
0.16809872,0.942715862,0.16809872,0.978859571,0.16809872,0.944524749,0.168083486,0.950886477
0.174741012,0.943220826,0.1746039,0.979457089,0.174741012,0.945582315,0.174741012,0.951251249
0.181657526,0.943702651,0.181657526,0.980168938,0.181657526,0.945971586,0.181657526,0.951662298
0.188833029,0.944116422,0.188833029,0.980835872,0.188833029,0.946294164,0.187705667,0.951763018
0.196297989,0.944622747,0.196282754,0.981289114,0.196297989,0.946679352,0.19389092,0.952017542
0.204052407,0.944949408,0.204052407,0.981977825,0.204052407,0.947057735,0.203123096,0.952357814
0.212126752,0.945195765,0.212126752,0.982667897,0.212126752,0.94741434,0.212126752,0.952868222
0.220505789,0.94551426,0.220505789,0.983281748,0.220505789,0.94795197,0.220505789,0.953420824
0.229219988,0.946055973,0.229219988,0.983875183,0.229219988,0.948550849,0.229219988,0.954259255
0.238238879,0.947971025,0.238284583,0.984501284,0.238284583,0.949125228,0.238284583,0.955063658
0.247699573,0.950429151,0.247699573,0.984905527,0.247699573,0.949955492,0.247699573,0.955794563
0.257480195,0.951682714,0.25749543,0.985003525,0.25749543,0.950823867,0.25749543,0.956246444
0.267672151,0.952223066,0.266712371,0.985351964,0.267672151,0.952299287,0.267672151,0.956774547
0.278244973,0.953212578,0.278244973,0.985817456,0.278244973,0.953125468,0.278244973,0.957598005
0.289244363,0.953539239,0.289244363,0.986253005,0.289244363,0.954064619,0.289244363,0.958773986
0.300670323,0.953908094,0.300685558,0.986771579,0.300685558,0.95567887,0.300685558,0.959578389
0.305560634,0.954063258,0.312568556,0.987286071,0.312568556,0.956588077,0.312568556,0.961410415
0.305560634,0.954063258,0.324923827,0.987669898,0.324923827,0.957248205,0.324923827,0.962233873
0.337751371,0.963134914,0.337766606,0.988094558,0.337766606,0.957702809,0.337766606,0.962760614
0.341483851,0.963283272,0.351112127,0.988562772,0.351112127,0.95831666,0.351112127,0.963223385
0.364990859,0.965190158,0.364990859,0.989028264,0.364990859,0.95890465,0.364990859,0.96371746
0.368418647,0.965337155,0.379418038,0.989465174,0.379418038,0.959752609,0.379418038,0.964328589
0.386273614,0.966867019,0.394408897,0.989861251,0.394408897,0.960401848,0.394408897,0.965092159
0.402437538,0.968248524,0.410009141,0.990251883,0.410009141,0.961298805,0.410009141,0.965851647
0.426203534,0.970648123,0.426203534,0.990604405,0.426203534,0.962101848,0.426203534,0.966951406
0.443053016,0.972338595,0.443053016,0.990975982,0.443053016,0.962870863,0.443053016,0.968049805
0.460572821,0.972967418,0.460572821,0.99126045,0.460572821,0.963790959,0.460572821,0.969213536
0.478778184,0.973641157,0.478778184,0.991557167,0.478778184,0.964815858,0.478778184,0.970852286
0.497699573,0.97429448,0.497699573,0.991847079,0.497699573,0.965912896,0.497699573,0.972111293
0.517367459,0.975546681,0.517367459,0.992090714,0.517367459,0.966985434,0.517367459,0.975865176
0.53781231,0.976623302,0.53781231,0.992364293,0.53781231,0.968211775,0.53781231,0.977294319
0.559079829,0.977426345,0.559079829,0.99264876,0.559079829,0.96954428,0.559079829,0.978272942
0.581170018,0.978375023,0.581170018,0.992918256,0.581170018,0.971986073,0.581170018,0.978824183
0.604143815,0.979966136,0.604143815,0.993216334,0.604143815,0.977424984,0.604143815,0.979469339
0.628016453,0.980663014,0.628016453,0.993559328,0.628016453,0.979696641,0.628016453,0.980660291
0.652848873,0.982092157,0.652848873,0.994154124,0.652848873,0.981745079,0.652848873,0.981674302
0.678641073,0.985279826,0.678641073,0.995830985,0.678641073,0.9838466,0.678641073,0.983025863
0.705469226,0.987928505,0.705469226,0.997980144,0.705469226,0.985788873,0.705469226,0.984053485
0.733363803,0.988918016,0.733363803,0.998706966,0.733363803,0.98713499,0.733363803,0.985391435
0.762340037,0.990005526,0.762340037,0.998976461,0.762340037,0.98843483,0.762340037,0.986752524
0.792474101,0.991577583,0.792474101,0.99917518,0.792474101,0.989842195,0.792474101,0.988026503
0.823796466,0.993029865,0.823796466,0.999335789,0.823796466,0.991543556,0.823796466,0.990603044
0.856352834,0.994294316,0.856352834,0.999519536,0.856352834,0.993229945,0.856352834,0.993059809
0.890204144,0.995732987,0.890204144,0.999670617,0.890204144,0.995014332,0.890204144,0.994885029
0.9253961,0.997326822,0.9253961,0.999809448,0.9253961,0.996726582,0.9253961,0.996632667
0.961974406,0.999270456,0.961974406,0.999915613,0.961974406,0.998506886,0.961974406,0.998779103
1,1,1,1,1,1,1,0.999997278


==> data/molecules.csv <==
scores_neg,act_neg,scores_pos,act_pos
-4.414269733428955,5.56262,-6.3232393,7.3359
2.2492385307947793,5.348833333333334,5.4141374,7.8304
-13.239152749379477,4.3275,5.775999,7.6536
-6.966485341389974,4.682716666666667,3.648182,7.3359
-10.84062345404374,4.306521052631578,-0.5534146,7.3359
0.835858372468797,4.301193650793646,3.29114,7.3359
-1.8957209019433885,4.301357142857137,2.5187836,7.7095
-0.06427000729101044,5.8446571428571445,3.2471163,7.5194
-0.5364120885913755,4.30236419753086,3.303028,7.6079
-3.679466789419001,4.30154848484848,4.0801797,7.5126
-2.848345239957174,5.618366666666667,-2.1825223,7.5947
-4.016000986099243,7.16075,1.9869721,7.9367
-5.877537886301677,6.6514999999999995,3.8042164,7.3558
-5.400910648432645,4.302681818181814,0.722386,7.3359
0.008751697838306427,4.537354545454545,3.794034,7.6038
2.1083553662666907,4.302423076923073,-3.5350175,7.3359
-3.149583468070397,4.807715384615386,6.8735723,7.8609
-8.055814213222927,5.195977777777778,2.6282916,7.3359
-1.6341360807418823,6.43,2.0389895,7.5591
-14.091171741485596,4.3010875,4.4869976,7.3359
0.008819900453090668,5.4085,0.44407064,7.5441
4.44218635559082,7.2058,0.12381757,7.3359
0.5058519682463478,4.301564705882349,3.637631,7.4034
-2.7814346137254136,4.300299999999996,2.2936153,7.4208
-6.4636623777192215,4.3002999999999965,3.6147602,7.772
-4.567151188850403,4.7366624999999996,1.3507648,7.5319
-3.889581235249837,4.775013333333334,3.0452752,7.556
-5.091266870498657,4.97887,4.9880877,7.3359
-2.101598747074604,5.637074999999999,1.2249192,7.4374
0.9178502288731661,4.781490909090909,3.9322543,7.9356
-2.4491132895151773,5.135066666666668,2.5623002,7.5438
-9.946859359741211,6.0352,2.0067725,7.5233
-0.9430506494310167,4.854266666666667,2.0145526,7.3679
1.0362017393112182,6.059700000000001,1.3571467,7.3884
-3.218477364629507,4.3030390624999955,2.8169696,7.8744
-12.29985237121582,4.3276941176470585,5.3929963,7.3359
-9.300343563682155,4.301568421052631,4.3403244,7.3359
-8.350326031446457,4.301015624999996,0.16600251,7.3464
0.3660029649734497,6.5658199999999995,4.6535063,7.5835
-11.596681118011475,4.5878,3.6275737,7.8363
0.22817722017114814,4.3079072727272685,2.0733745,7.4365
-3.391460334932482,4.303401351351346,1.043616,7.3359
-7.318938027728688,4.300447727272723,2.514484,7.4079
-10.434891019548688,4.869957142857143,-2.453701,7.3359
0.45068421959877014,7.135,-3.3037424,7.3359
-13.12350845336914,6.3053333333333335,3.0823963,7.8463
2.6705461116064164,4.316552380952379,1.9979273,7.4942
-5.695422336972993,4.301629310344823,3.3244047,7.3359
-4.261076406999067,4.300972727272723,5.042813,7.3359
3.0107314189275107,6.62415,-0.63492084,7.3359
-7.468616366386414,4.668075,6.6848245,7.4931
-3.2151142954826355,5.565962500000001,3.9735775,7.4607
-1.9718514680862427,6.7311499999999995,3.2684236,7.6283
-6.951597820628773,4.303177272727271,-1.6721923,7.3359
-1.3486479640007019,5.583250000000001,3.3370466,7.3359
-4.744067462714943,4.304686486486483,5.224992,7.6826
-1.6222193638483684,7.037533333333333,4.800816,7.3359
4.890135129292806,6.893866666666667,5.812008,7.8635
1.471304968647335,4.300443478260865,3.422748,7.5734
-6.004353046417236,5.036911111111112,1.4549365,7.3359
-0.09777898382809427,4.799383333333333,1.5114813,7.4312
-0.20552176237106323,7.289,-1.4228817,7.3359
1.0200152695178986,5.172025,1.5109764,7.8478
-1.1161027352015178,5.249983333333333,5.0304346,7.7312
-1.5063183453024886,4.301149999999995,1.2122078,7.6009
-1.1310730433162255,4.300887341772146,-1.0045419,7.5835
-1.8419619610435085,4.748042105263157,5.2485037,7.7268
-10.198757522984556,4.305442105263157,5.326321,7.3359
-4.5726728439331055,7.2517,1.7626996,7.4054
-6.09458703994751,5.766179999999999,1.6180954,7.7929
-5.7363167603810625,5.639616666666666,-0.47708493,7.3359
-0.5939789456980569,4.5787571428571425,5.093277,7.5191
0.0913883015729379,4.300813043478256,3.9859984,7.3359
-3.5069380601247153,5.482683333333334,0.9749439,7.3359
-14.872061729431152,4.9965,-0.55586237,7.3359
-1.7318564454714458,5.5229083333333335,4.6495137,7.5129
-1.8877216974894206,6.9601,-1.3965983,7.3359
2.9800930619239807,4.3026125,5.224992,7.6584
-13.828304290771484,5.0975,2.192356,7.6935
1.3193593263626098,7.159139999999999,3.2099817,7.3359
-2.90635266588695,4.300573134328353,3.975795,7.3359
0.4798267682393392,5.434,1.3047552,7.9158
2.449695587158203,6.2919,5.3368235,7.8008
-6.008242893218994,4.306082857142854,0.79985744,7.6954
1.793840217590332,5.2661,2.592411,7.3359
-11.098310788472494,5.340633333333333,3.6164193,7.4815
-2.306336717785529,4.303162264150939,2.6538286,7.3975
1.7178332072037916,4.3015192307692285,2.167448,7.5464
-10.118531227111816,6.6235,4.651151,7.3359
-0.4121291160583496,6.029210000000001,-1.8698708,7.6281
-8.96590388615926,4.3002999999999965,1.6929392,7.442
-1.4105884177344186,4.300330769230764,-1.7490783,7.3359
-0.07520186884895615,4.300702173913037,4.4958744,7.3359
1.845482521586948,5.756555555555556,3.4811907,7.3359
-0.7442573954661688,5.557883333333333,2.736247,7.5087
-9.088546333312989,4.304639999999997,5.9289193,7.8553
0.6036633919267094,4.476788235294117,0.78442556,7.3976
-4.987095832824707,5.621072727272728,2.46284,7.3359
-2.996202309926351,6.108,1.3933094,7.3359
-3.5811585523188114,4.301182812499995,3.076518,7.3359
-6.28963565826416,6.6104,-1.8443757,7.3359
-1.7994816700617473,5.84035,2.8105383,7.47
-7.9818142255147295,4.749833333333333,-0.8736371,7.3359
-4.588729006903512,4.96052857142857,2.6510792,7.3359
-10.953463554382324,6.06535,4.5457935,7.5263
-2.47375660472446,4.802866666666667,2.934157,7.3359
-7.877599670773461,4.300299999999998,3.2348423,7.3359
-14.749559879302979,4.3003,1.5393701,7.3359
-12.725408622196742,4.318421428571429,3.5933802,7.6089
-3.966616047753228,4.308977777777773,1.235724,7.5331
-1.4274231831232707,5.300299999999999,3.1623182,7.5697
-1.6009682178497315,5.678520000000001,3.0790067,7.3359
1.468336045742035,6.301769999999999,3.5215864,7.3359
-10.447584406534832,4.30600333333333,5.0244656,7.5945
-3.2329059158052718,5.2386285714285705,4.7976866,7.9921
1.1121896982192994,4.300299999999995,4.427829,7.5198
-6.983349919319153,5.960325,2.4390013,7.3897
-11.438908486139207,4.300299999999998,3.6275737,7.4769
-9.22314739227295,5.859875000000001,4.765976,7.3501
0.2910183800591363,5.730155555555556,-2.3412733,7.3359
1.9593109687169392,6.666833333333333,2.2418513,7.3359
-8.115256491161528,4.301349999999996,5.5412807,7.6072
-4.203534921010335,6.2364,4.766777,7.6952
-12.038073857625326,4.3003,-7.163336,7.3359
-9.708322023090563,4.300299999999999,6.765504,7.3359
2.509646415710449,4.880875,2.4134603,7.8622
-5.926381063461304,4.48231,7.0124235,7.3359
-7.469820880889893,5.54048,-1.1822469,7.3359
-2.7805005962198432,4.632218181818181,5.9714994,7.578
-3.645499348640442,5.115550000000001,6.935996,7.7618
-11.269545873006185,6.598166666666667,3.9922857,7.3359
-1.3407281637191772,7.2682,3.7902384,7.3359
-1.525445580482483,5.466845454545456,,
0.9361029823621114,4.502833333333333,,
-9.251138687133789,5.3407333333333336,,
-5.070445242795077,4.302659999999995,,
-4.394852924346924,4.90098,,
0.6507937040245324,4.3011228070175385,,
-1.0659891896777682,5.850744444444445,,
-0.7534168213605881,6.6835,,
-3.9890806078910828,5.270025,,
1.3273205416543143,4.909871428571429,,
3.4367222785949707,6.2656,,
-12.703779220581055,4.7053,,
-3.287480056285858,7.08675,,
-0.5235329700840844,4.67083888888889,,
-3.0628034526651557,4.303284848484844,,
-6.682909250259399,5.559166666666667,,
-12.680549049377442,5.215059999999999,,
-1.4156918028990428,5.848949999999999,,
-1.7477463228361947,5.101385714285714,,
-8.612840684254964,4.314026666666664,,
1.9328639166695731,4.456585714285715,,
0.849589770490473,5.129945454545455,,
-3.2917687851085997,4.305366666666663,,
-8.389675957815987,5.1247,,
4.639295816421509,6.1712,,
-6.7646050453186035,5.101025,,
-4.185204494567144,4.302945238095234,,
-8.146521091461182,5.816949999999999,,
-1.3835798285224221,5.127809090909092,,
0.7367334582588889,4.305592727272723,,
1.469239354133606,7.2758,,
-2.007763715351329,4.858358823529412,,
-0.666418208525731,4.809038461538462,,
-2.995521681649344,4.6899999999999995,,
-3.430081844329834,5.087266666666667,,
2.8947653770446777,7.3253,,
-9.739865938822428,5.533633333333333,,
-15.199454443795341,4.3003,,
-13.582823117574057,5.922533333333334,,
-0.7830896303057671,5.319512500000001,,
-11.227698943194222,4.313558823529412,,
1.2837934046983719,6.001225,,
-8.663668155670166,6.45955,,
-2.478948549790816,4.301227272727268,,
-2.3609646797180175,5.69245,,
-8.521994431813559,4.5648333333333335,,
-1.0088544854751,5.595,,
0.4828523099422455,5.699883333333333,,
2.4099318848715887,4.304533333333333,,
-0.8012872783342997,4.301542666666662,,
-7.5247647666931154,4.302991999999998,,
2.8949403762817383,5.716566666666666,,
-0.4836554001359379,5.580023529411765,,
-9.948989391326904,4.7879,,
0.23644359545274216,4.630218181818182,,
-0.7448973476886749,4.6821600000000005,,
-5.815481313069662,4.7866599999999995,,
-1.7456087057407086,4.301349230769225,,
-1.6025826822627673,4.857509090909091,,
-5.556047280629476,4.8563777777777775,,
-0.5933402668346058,4.4559727272727265,,
-10.001810312271118,5.306475,,
0.38031723764207626,4.744511111111112,,
-5.230445194244385,4.4803,,
-2.779976010322571,5.113007142857143,,
1.287741916520255,4.302254285714282,,
-4.327038844426473,4.563,,
0.5084587714888833,5.007545454545454,,
-6.950295289357503,4.4615833333333335,,
-1.7142518588474818,4.890671428571428,,
-6.387739562988282,4.68983,,
-0.042930862071978694,4.442076470588235,,
-15.427817662556967,4.5854,,
-3.971109002828598,5.885562500000001,,
-5.812432472522442,4.305639999999996,,
0.9344814529224318,4.302683673469383,,
1.5266239047050476,6.5854,,
-6.523990273475647,6.0200000000000005,,
-7.117437740852093,4.3002999999999965,,
2.457322597503662,5.8482,,
-3.6761769907815114,5.577885714285714,,
3.9681146144866943,7.04565,,
-5.180996735890706,5.494691666666667,,
-10.15235455830892,5.455983333333333,,
-13.016705811023712,4.30751875,,
-2.8003448247909546,6.120349999999999,,
-2.5699168741703033,5.5378,,
-10.642927903395433,4.302623076923074,,
-7.040374083952471,4.306831818181817,,
-4.359343245878058,4.300299999999995,,
-4.035735726356506,6.53415,,
-2.7671008706092834,5.461941666666667,,
-2.28681480884552,7.157299999999999,,
-4.761645698547364,4.74438,,
-1.2708004514376323,6.377399999999999,,
0.07557300291955471,6.5924499999999995,,
-1.932320311665535,6.1729375,,
0.7611732085545858,5.354299999999999,,
3.0496997833251953,5.059875,,
-14.43586528301239,4.3003,,
-5.72919613974435,4.5710999999999995,,
-6.712760601043701,4.310891999999998,,
-3.7748834583121287,4.301430985915487,,
-0.9583998322486877,5.1186125,,
3.7761393785476685,4.3003,,
-4.47254535459703,4.301143548387092,,
1.3913382026884291,4.781,,
-12.133524894714355,5.4949666666666666,,
-2.1691398090786405,4.517844444444445,,
-12.056620279947916,4.893433333333333,,
-3.216309517621994,4.4862625,,
-3.5976243019104004,6.30875,,
-0.44214816047595096,4.969007692307693,,
-1.5072487354278565,4.385599999999999,,
-7.36661958694458,6.4486,,
2.0203518867492676,6.1762,,
-4.832059164047241,4.300299999999996,,
-8.23610003789266,4.939733333333333,,
-0.23571418790981688,4.301744827586202,,
-0.8037881652514139,6.027911111111112,,
-1.2344659566879272,4.618172727272727,,
-0.3736406086069165,4.300299999999995,,
-1.1246941004480635,4.784650000000001,,
0.1425678998231888,5.108706666666666,,
-1.2339018702507019,5.73701,,
-3.572524445397513,4.7001357142857145,,
-2.4401071468989053,4.960108333333333,,
-3.4813790917396545,4.464987499999999,,
-9.056079864501953,7.1861,,
1.0694511175155639,5.59792,,
-10.486658096313477,6.02685,,
-5.485665702819825,5.24786,,
-8.550489664077759,5.752875,,
-4.356820774078369,5.292479999999999,,
-2.2429833979833695,5.135323809523809,,
1.6208274483680725,5.3733900000000006,,
-2.542135787010193,4.60724,,
-4.845557610193889,5.42575,,
3.8932676315307617,5.9619,,
-3.702221095561981,6.043125,,
-6.096065004666646,4.303241666666664,,
-8.2434131304423,4.306616666666666,,
3.2571446895599365,4.3003,,
-5.339872439702352,6.319483333333333,,
-5.58633524721319,4.301699999999996,,
-2.644429564476013,5.3804125,,
1.522854243006025,4.6491,,
1.5511738061904907,6.066199999999999,,
3.3917296727498374,4.760999999999999,,
-5.13083208931817,4.81248888888889,,
-8.596094703674316,4.9755199999999995,,
-9.10040537516276,4.868233333333333,,
-5.232597264376554,5.210336363636363,,
-1.5480745534102123,6.065258333333333,,
-0.18566210071245828,6.308833333333333,,
-6.720103740692139,4.70274,,
0.7784480622836522,6.250842857142857,,
-4.9172031084696455,6.1540333333333335,,
-0.5448744893074036,6.8486,,
-7.901329040527344,4.946933333333334,,
-15.912386894226074,4.6872,,
-7.885056734085083,4.678725,,
-6.209542655944825,4.7192799999999995,,
-0.9660542756319046,5.369716666666668,,
0.9006083965301513,5.854780000000001,,
-2.451552708943685,6.117066666666666,,
-0.12202666699886322,7.015680000000001,,
-2.12779332002004,4.300919999999995,,
0.5415525707331571,4.736936363636364,,
-1.8688744523308494,4.904063636363636,,
-1.4447291808969833,4.681288235294119,,
-9.563133239746094,4.76415,,
-0.3826390837921816,5.186417647058823,,
0.340855962700314,4.577933333333332,,
-3.0840139627456664,4.57914,,
2.4055708249409995,7.121033333333334,,
-11.17775026957194,4.907633333333333,,
-5.028892993927002,5.26755,,
-2.655757117271423,5.1637,,
2.2367602586746216,4.686816666666666,,
-0.9663841317570399,4.3045539682539635,,
3.4156527519226074,6.74935,,
-6.374468432532416,5.1757333333333335,,
-4.281366697947184,4.703793333333333,,
-0.7205992023150126,4.979153333333333,,
-2.236717998981476,6.56685,,
-4.9812056567217855,4.308583783783781,,
1.3145591378211976,5.10453,,
-6.0904824998643665,5.2801222222222215,,
-9.451113939285278,4.9405,,
0.5662541213582774,4.302293442622947,,
0.24641295274098715,6.080033333333333,,
-2.254216342602136,4.303188679245278,,
-1.9560788179698743,5.022836842105263,,
-3.8260620832443237,5.929675,,
-6.201559686660767,4.9653599999999996,,
3.3307997385660806,5.885300000000001,,
-9.176328897476196,4.61395,,
0.1249954268336296,7.0725999999999996,,
-4.037192553281784,5.4657625,,
-9.42097096216111,4.300299999999998,,
-0.37575526701079476,4.820955555555555,,
-9.274005651473999,4.561225,,
-0.7671966467584882,6.453314285714286,,
-2.473954916000366,6.73112,,
-2.002683329582214,5.88014,,
-9.930952855518886,4.300299999999997,,
-9.779783725738525,4.994199999999999,,
-0.7838781160466811,4.847705882352941,,
-2.378623604774475,5.452166666666667,,
-1.3486136436462401,4.85384,,
3.0892326831817627,7.235599999999999,,
-9.6050827923943,4.301611764705882,,
-2.782090926170349,4.94909,,
-0.24997655798991522,4.808508333333333,,
-3.404212792714437,6.4997,,
1.7575009763240814,7.120799999999999,,
-2.0659651109150476,4.303817142857137,,
-7.756196165084839,4.301913333333331,,
-2.1572052902645535,4.991483333333333,,
-2.8239047527313232,6.369120000000001,,
-1.987662604876927,4.483385714285714,,
-5.919873947792865,4.300544680851059,,
0.25619346275925636,4.84843125,,
-0.16128705255687237,5.70225,,
-3.1352533248432897,4.302849122807013,,
-6.2739048685346335,5.484928571428571,,
1.870278040568034,4.601016666666666,,
-4.450453440348308,6.2563,,
2.027403630993583,4.305481818181818,,
-1.9813045197970247,4.300663013698625,,
-2.010892220905849,4.662778571428572,,
-0.1530793309211731,6.6114999999999995,,
1.1139860664095198,6.443257142857143,,
-1.178269652219919,4.8859615384615385,,
-0.8760077622201707,4.427966666666666,,
0.40059521794319153,6.87875,,
2.340932846069336,5.739850000000001,,
-3.0943429470062256,5.6273800000000005,,
-4.057117557525634,5.10412,,
-0.25059520825743675,5.405375,,
-2.48372220993042,6.446000000000001,,
-3.5744850635528564,5.343725,,
-9.809683843092484,4.306663636363634,,
-11.834428226246553,4.304147058823528,,
-0.7128338726127849,4.3004176470588185,,
0.8402566214402517,6.505183333333334,,
-2.72272372713276,4.301996078431368,,
-0.5198142478863398,5.783758333333334,,
-7.936952273050944,5.655866666666667,,
2.318276830341505,4.306504347826085,,
-0.89912149310112,4.657066666666666,,
-7.187029838562012,6.6132,,
1.9044945240020752,5.0579142857142845,,
-2.979434453524076,4.866292307692307,,
-8.298357009887695,6.107433333333333,,
-4.060025334358215,4.552806250000001,,
2.4208458987149326,4.589290909090909,,
-7.765553712844849,5.8370999999999995,,
-0.8858390102783839,4.30230694444444,,
-7.23190450668335,4.972166666666666,,
-4.911748734387484,4.30196136363636,,
-0.40313773295458627,4.434294117647059,,
-7.9897611561943505,4.303720588235291,,
3.6846768856048584,7.231739999999999,,
1.9279602766036987,5.463625,,
2.978324294090271,4.8501,,
-2.6568581461906433,4.302022727272723,,
-10.334696769714355,5.5678,,
-1.2239181732202504,4.302458441558437,,
-0.5818448066711426,5.38743,,
-4.206997134468772,5.8499727272727275,,
2.144554615020752,5.622985714285714,,
-6.160312175750732,5.52195,,
-3.478254556655884,5.89845,,
-1.743753120303154,6.277825,,
-15.706743240356445,4.3003,,
-1.5847120814853244,5.251277777777776,,
-8.484683871269226,4.302015624999997,,
-0.955619478225708,6.849119999999999,,
-3.649622678756714,4.557799999999999,,
-5.511077404022217,5.037750000000001,,
-0.30976642668247223,4.678133333333332,,
-7.472275813420613,4.9721,,
1.788396914800008,5.978744444444445,,
5.234674453735352,6.5311,,
-3.673065710067749,5.722160000000001,,
-4.694008244408502,5.116544444444444,,
0.2503674030303955,6.759933333333334,,
-6.11956787109375,6.4289000000000005,,
-12.685150146484375,5.8067,,
-1.6161924958229066,5.039,,
-6.855188776465023,4.30131764705882,,
-5.096269130706787,5.881833333333333,,
1.562943066421308,4.300299999999996,,
0.9988071388668485,5.761266666666667,,
0.3215009786865928,4.690118181818182,,
-5.439153671264648,4.45168,,
-13.765178593722256,4.333027272727272,,
-2.843500812848409,5.886583333333334,,
-6.3248525857925415,5.328799999999999,,
-8.826462656259537,4.3091874999999975,,
-6.256222094258955,4.3002999999999965,,
0.3029934269460765,4.301061363636359,,
-0.6136090904474258,7.1442499999999995,,
-6.845120620727539,4.8788,,
-1.4069463849067687,5.673220000000001,,
-3.979567766189575,6.1263,,
1.7118269085884095,4.49168,,
-4.656397342681885,6.548674999999999,,
-5.412889099121093,4.719849999999999,,
-16.124324798583984,4.6081,,
1.1138879776000976,4.60563,,
-4.575659764779581,4.301681081081076,,
0.4834040724314176,4.600761538461538,,
-5.551753997802734,5.9842,,
-6.725569089253743,6.764466666666666,,
0.9117847800254821,4.9787,,
0.5869723955790201,4.837233333333334,,
-1.934362643957138,5.495355,,
0.18305433789889017,5.904050000000001,,
-4.607053438822429,6.0493,,
1.393012245496114,5.609416666666665,,
-3.8702675968992946,4.301435294117643,,
-2.8396792146894665,4.300853968253963,,
-2.0325201034545897,5.31402,,
2.8374435901641846,6.24615,,
-3.788723360408436,4.420727272727273,,
1.2159205334527152,5.644971428571429,,
1.8121014901569912,4.305534285714283,,
-14.237925211588541,4.332450000000001,,
-7.210487996378252,4.303999999999998,,
-0.9649347066879272,4.7429499999999996,,
-5.658591938018799,5.34448,,
-2.8008265760209827,5.268944444444444,,
1.2722848157087963,4.46955,,
-10.461285273234049,4.6099000000000006,,
-4.8178293108940125,5.274149999999999,,
-10.295413335164389,4.300300000000001,,
1.9105389922857285,4.302109999999996,,
-4.645156145095825,6.3616,,
-6.535813371340434,4.870908333333334,,
-3.2791541894276937,4.642673333333333,,
1.6416155440466744,4.808571428571428,,
-0.601328988869985,5.240153333333333,,
-0.3088788339647196,4.304567796610165,,
-7.762242126464844,4.890359999999999,,
-2.9508246580759683,5.2353499999999995,,
2.5560189485549927,6.11795,,
-2.6234902313777377,5.9613000000000005,,
-4.650949382781983,5.5983,,
-10.926555633544922,5.55,,
-0.15410155057907104,5.63725,,
-7.515130996704102,5.8603,,
-6.178598701953888,4.303562499999996,,
0.058216245472431184,5.6254,,
-2.203255355358124,6.126225,,
-1.3695683002471923,6.59722,,
3.334045171737671,4.3003,,
-0.12506242841482162,5.385099999999999,,
2.1466503739356995,6.456925,,
-3.2268399000167847,5.951675,,
-1.2463121175765992,5.95978,,
-3.333527304909446,5.011618181818182,,
-8.115661076136998,4.529471428571429,,
-2.6449529757866492,4.899707692307692,,
-0.03218655238548915,4.96444,,
-10.827863375345865,4.9769,,
1.085726809501648,4.88438,,
-0.01881778359113793,5.189228571428571,,
-0.831020176410675,6.180600000000001,,
-5.237686258681277,4.300299999999996,,
-2.332991211037887,4.540963157894736,,
-0.04718248108401894,6.449380000000001,,
-5.132109880447388,6.9483999999999995,,
-15.444953536987304,4.3003,,
1.738557517528534,4.887487500000001,,
-5.657184600830078,7.0553,,
-3.0084128379821777,4.464215384615384,,
-0.4987562298774719,6.677542857142858,,
-13.097999572753906,5.3963,,
-13.601590156555176,5.1122,,
-3.7836350110860972,5.408623076923077,,
-1.0436384804321057,4.301793939393934,,
-3.7815006176630654,5.168975,,
-2.5531481504440308,5.271514285714285,,
-2.8174396455287933,4.7866625,,
2.3024260997772217,6.3364,,
2.282515048980713,4.95824,,
-3.6537191356931413,4.8147,,
-1.4763564229011537,4.89606,,
-11.72795581817627,6.05545,,
-7.760167837142944,5.413850000000001,,
-3.1569000482559204,5.8156,,
-2.9248438941107855,5.501166666666666,,
-12.331050395965576,5.1753,,
0.4004204124212265,5.2617125,,
-0.5969863384962082,6.4713,,
0.4421490430831909,6.1496,,
-4.818847916342995,4.450563636363636,,
-3.862096621440007,4.5629,,
-7.118962645530701,4.6581,,
3.0770851373672485,6.8596,,
0.6163341522216796,6.180160000000001,,
-8.75944741566976,4.580000000000001,,
-2.8922781705856324,4.552849999999999,,
-3.0710500478744507,4.9627,,
-5.902583599090576,6.38628,,
-3.46731173992157,4.626575,,
-4.118813991546631,5.000942857142857,,
2.0968791961669924,4.70196,,
-2.198268641596255,4.300299999999996,,
-1.13753456728799,4.475257142857143,,
-2.999257723490397,5.9373,,
0.8152003619405959,5.582166666666667,,
-2.0285024404525758,5.1225266666666665,,
-11.518390655517578,5.283099999999999,,
-8.384833812713623,4.4601500000000005,,
-6.391770008632115,4.303402857142853,,
-7.262070126003689,4.569500000000001,,
-12.487304242451986,4.300300000000001,,
0.0009063952602446079,6.036833333333334,,
-1.084887981414795,7.1339,,
-8.459920406341553,5.57785,,
-7.585594813028972,4.759233333333333,,
-2.1492465797223543,4.756310526315789,,
0.22199686007066208,5.5312363636363635,,
0.9093084467781914,5.360111111111111,,
-6.978373289108276,5.495125,,
-4.6137171321445045,4.522177777777777,,
-3.833093583583832,5.63695,,
-13.961942672729492,4.526949999999999,,
-3.358930140733719,4.7759,,
2.118538975715637,7.269500000000001,,
-0.41347742080688477,7.3038,,
-3.0426790714263916,5.1983125,,
0.3857945033482143,5.869985714285714,,
1.3053583701451619,5.3937,,
-9.55233637491862,4.452533333333332,,
-0.11102748662233353,4.611885714285714,,
-3.3023230731487274,5.6812375,,
-7.255619208017985,6.1046000000000005,,
-1.4859298978533064,5.038178571428572,,
-0.16483881590621813,4.303607142857138,,
-0.3498094081878662,6.8932,,
1.0122449696063995,5.069262500000001,,
-3.220310753042048,4.937572727272727,,
-13.385164578755697,4.7504,,
-1.0607464817854075,4.585261538461539,,
1.113828820841653,5.3934500000000005,,
-1.380789850069129,4.543639130434783,,
-15.000801086425781,5.305949999999999,,
-7.0387842655181885,4.8094,,
4.6867782274882,6.870866666666667,,
-4.193247535011985,5.336600000000001,,
0.16432707151398063,4.94039375,,
-3.1808180809020996,4.692777777777778,,
2.655656576156616,7.21705,,
3.0543816884358725,5.628366666666667,,
-0.6220577359199524,5.96714,,
-4.491949844360351,4.490779999999999,,
-4.036478346966683,4.303404255319145,,
0.5528367385268211,6.3560375,,
-0.6928189337253571,5.142550000000001,,
-1.3765727082888286,4.3543666666666665,,
2.662984013557434,4.9222,,
-7.934557676315308,6.18515,,
-11.034301421221565,4.3003,,
1.571802407503128,5.904125,,
-9.922017097473145,4.9621,,
-1.5875062346458435,4.677709999999999,,
0.6977735497057438,5.193693749999999,,
-1.3128259541040443,4.300687951807223,,
-7.058283567428589,5.03175,,
-0.8526978641748428,5.213133333333334,,
-15.420032501220703,5.0433,,
2.5103650093078613,5.466900000000001,,
4.036515593528748,6.702525,,
-9.054501914978028,5.224760000000001,,
1.1763692034615412,5.240466666666666,,
0.09142959713935853,5.75296,,
3.128642177581787,4.3003,,
-10.54013760884603,5.147433333333334,,
1.6429388523101807,4.300299999999997,,
-5.338935307094029,5.010242857142857,,
-4.244480800628662,5.488160000000001,,
-0.7994316220283508,5.456422222222222,,
-2.9909278750419617,5.373587499999999,,
-4.958113942827497,5.086585714285714,,
-2.4999395459890366,4.475193749999999,,
-1.0891592800617218,4.689900000000001,,
-0.2161531046860748,5.127655555555555,,
-4.245555305480957,4.422420000000001,,
-1.5111047983169557,6.38732,,
1.4684644639492035,4.47195,,
-1.7193244099617004,7.070399999999999,,
-4.397026002407074,5.7570250000000005,,
3.2800119717915854,5.4754,,
-1.752154296094721,4.462136363636364,,
-4.6567357995293355,4.3022795454545415,,
-0.6250051817586345,4.300583870967737,,
-1.313861025704278,4.720677777777777,,
-6.486969153086345,6.319333333333334,,
-0.5424566539851102,6.162454545454545,,
0.7191817611455917,5.9371125,,
-13.90668879614936,4.3003,,
-1.0704669430851936,4.89228125,,
-3.2837161367589776,5.412854545454545,,
0.6472268483855508,5.708190909090908,,
-7.752586682637532,5.087133333333333,,
-0.9933630128701528,6.408283333333332,,
-6.78023378054301,4.311405555555554,,
-0.2958787358724154,4.978800000000001,,
-0.39168695608774823,6.2999,,
-3.707180599371592,4.961266666666666,,
0.3633763205546599,4.309632692307689,,
1.5301196575164795,5.0343800000000005,,
-8.705103874206543,5.22018,,
-7.180930773417155,5.617033333333334,,
-14.479316711425781,4.7374,,
0.01263161620146194,4.3030249999999945,,
-1.5766014158725739,6.69995,,
-5.8808472633361815,5.25508,,
-0.41871434274841757,5.390276470588235,,
-3.492158878045004,4.302377049180323,,
0.4297227174043655,4.3040549999999955,,
-1.6614259481430054,4.574352380952381,,
2.85317063331604,4.6805,,
-1.008149836744581,5.053757142857143,,
-0.15787498314272275,5.540072727272729,,
-12.05717658996582,4.622966666666668,,
2.503307342529297,5.1801,,
1.1643424034118652,4.740366666666667,,
-6.642660299936931,5.380566666666667,,
-8.948334421430316,4.4679,,
4.854959011077881,6.593,,
-3.530939976374308,6.259433333333334,,
0.20336057841777802,6.2820800000000006,,
-3.1197850704193115,6.210649999999999,,
2.5215845108032227,4.300299999999997,,
-1.8160160476878537,4.300299999999995,,
-0.7272480010986329,5.754289999999999,,
0.8775014599164327,4.6335066666666656,,
0.4645348439613978,4.464916666666666,,
-5.418549802568224,5.667633333333333,,
-0.7573222875595093,4.551186666666667,,
-0.3219025731086731,5.818200000000001,,
-4.8777095079422,5.894699999999999,,
2.6481703758239745,5.2903,,
-0.3658114355057478,4.5969375,,
-10.619346141815186,4.7185500000000005,,
-6.050985527038574,6.1723,,
3.1253573894500732,4.741166666666667,,
-0.9195614233613014,4.934324999999999,,
0.7341809460991308,4.908389473684211,,
-5.051658370278099,4.482290909090909,,
-3.618644497611306,4.435618181818182,,
1.572207013765971,5.616366666666667,,
-1.5853802946306044,4.300299999999995,,
1.2915100521511502,4.622666666666667,,
-1.2806580662727356,4.4490928571428565,,
-2.0005452156066896,4.37342,,
-2.748819589614868,7.1945,,
-1.8495689088648015,4.587454545454545,,
-7.4202760419537945,4.302322580645158,,
-10.075386864798409,4.303204761904761,,
-7.015325546264648,5.2189499999999995,,
0.1193665796343018,4.445817647058823,,
-1.3212644372667586,6.168342857142856,,
2.772817373275757,5.5791,,
1.3881060282389324,6.801616666666667,,
2.0788539818355014,4.516,,
2.784356951713562,6.79885,,
-6.554711043834686,4.584,,
-0.8752928291048322,5.0059,,
-8.339356899261475,5.42075,,
-6.85967477162679,5.360833333333333,,
-5.576394975185394,4.563012499999999,,
0.6822070082028707,4.690588888888888,,
-4.2242231369018555,5.065433333333332,,
-0.5453088323275248,4.863766666666665,,
-4.637778663635254,5.37813,,
-1.5270273685455322,7.2908,,
-3.169452868975126,5.111753846153846,,
1.3746378421783447,4.301859999999997,,
-2.8526831354413713,4.429671428571429,,
-0.19341485016047955,6.1080499999999995,,
-6.428773403167725,5.696899999999999,,
2.3652369181315103,6.9059,,
-3.5134344611849104,4.911164285714285,,
-3.38653302192688,6.266775,,
0.02029399565071799,4.7230125,,
-4.876402282714844,4.973520000000001,,
1.015225201845169,7.00885,,
-5.493109132729325,4.300664705882348,,
-5.71300482749939,5.052899999999999,,
-12.961060047149658,4.582283333333334,,
-2.6064078119066028,4.303731111111107,,
0.7423216253519058,4.52825,,
-2.9631853898366294,5.0477333333333325,,
-2.613897818785447,4.724038461538462,,
4.973770976066589,7.233675,,
-0.7714933156967163,7.1443,,
-1.8053001403808593,6.628360000000001,,
-4.079256875174386,4.77727857142857,,
0.2980747660001119,5.111806666666666,,
2.6538159251213074,4.72105,,
2.2123589515686035,5.9651,,
-6.311628460884094,4.5328875,,
-2.2825519056881176,4.923688235294117,,
-1.7717523515224456,5.275539999999999,,
-2.2258345815870495,5.859877777777778,,
-2.993138046406988,4.301802985074621,,
-2.9729222297668456,5.71756,,
-1.2492978133653339,5.256368421052632,,
1.2017594814300536,4.301393333333328,,
-10.289782524108887,6.7019,,
-7.242772340774536,5.416399999999999,,
-8.041886901855468,5.46522,,
-1.869902578267184,4.393990909090909,,
1.1861101031303405,5.043710000000001,,
-0.699699322382609,4.420566666666667,,
-5.567117532094319,6.748033333333333,,
-1.18836352458367,5.079338461538462,,
-13.730708122253418,4.66082,,
-7.636371217455182,4.303528571428568,,
-9.911728858947754,6.1943,,
1.665800005197525,5.134575,,
-7.671218735831125,4.572357142857143,,
2.8072162336773343,4.310355555555554,,
-4.105513275794263,4.303477358490561,,
-1.1932542409215654,5.4628000000000005,,
-8.712854703267416,4.3054299999999985,,
-1.5301508903503418,4.75705,,
-5.317653838624346,4.304219148936166,,
-0.03719553599754969,5.5991,,
0.805607408285141,7.22645,,
-9.642744064331055,4.558,,
2.2172109285990396,5.141316666666667,,
-2.6003973117241492,5.074061538461537,,
-10.003732136317662,4.5041,,
-4.419689019521077,4.720299999999999,,
-6.54441637870593,4.304210256410253,,
-4.956747705286199,4.673145454545455,,
-4.013599554697673,5.615316666666668,,
2.2105936728990994,4.305899999999998,,
-11.91532850265503,4.50165,,
0.6848821491003036,6.768525,,
-12.342487335205078,5.0151,,
-4.269556617736816,4.92836,,
0.17561386385932565,5.33883125,,
-0.5461131242605356,5.040715384615385,,
-9.369193077087402,4.4893,,
-0.18313523585146124,4.4629818181818175,,
-2.4172531439333547,4.304077551020404,,
-3.133426308631897,6.47315,,
-7.58197283744812,5.212116666666667,,
-12.619962692260742,4.5981,,
-5.236462910970052,4.764733333333333,,
-3.1588734785715737,5.441733333333333,,
-9.281396865844727,5.0837666666666665,,
-9.036119937896729,6.3512,,
1.78195454676946,4.708866666666666,,
3.6480393012364707,6.9036,,
-2.362083208560944,4.731225,,
-13.410498332977294,4.3003,,
-2.6762367685635886,4.475483333333333,,
-2.2383614778518677,5.4076875,,
-3.7267510890960693,6.3904,,
-5.994524121284485,4.76745,,
-7.0036540031433105,6.4707,,
-2.2394093672434487,6.8520666666666665,,
-14.97567138671875,4.34342,,
2.0083362545285905,4.8738285714285725,,
-6.048282570309109,4.624844444444445,,
4.436963796615601,6.97525,,
1.1153699329921178,5.8275999999999994,,
-1.6649480444012266,4.301253030303025,,
-13.523008155822755,4.3003,,
-0.09204405173659325,6.15555,,
-1.313886284828186,4.980679999999999,,
-2.356465225869959,4.302418181818177,,
-6.315118439992269,4.306156666666664,,
1.474951406319936,5.193466666666667,,
-3.815199931462606,6.172366666666666,,
-3.5466029167175295,5.12356,,
1.7859093427658081,6.411760000000001,,
-4.22978001832962,4.842875,,
-5.152571726818474,4.30382653061224,,
-7.66225004196167,6.6095,,
0.37123660351100723,4.934073684210527,,
-0.4484502044506371,4.302474999999995,,
-8.440476226806641,4.744630000000001,,
-0.4431121349334717,7.0983,,
-8.085901578267416,4.796866666666667,,
-5.3156256675720215,5.958239999999999,,
-3.448470640182495,5.69328,,
-1.706344907100384,4.709107692307692,,
-1.4334951639175415,7.03735,,
-2.547049388079576,4.302769014084502,,
1.017781561993538,4.3013829787233995,,
-2.6185926331414118,5.724844444444445,,
1.9582812786102295,5.2723,,
-6.633614044923049,4.30460769230769,,
-1.5077189292226518,4.5352500000000004,,
-0.9402480125427246,4.500542857142857,,
0.028379401314951893,4.846611111111112,,
-3.4132832686106362,4.545177777777777,,
0.10521556623280048,4.6208,,
-4.778555566614324,4.597509090909091,,
-2.355832666158676,5.3061125,,
-1.9667345682779949,6.350383333333333,,
-11.76471996307373,4.7723,,
-7.323520183563232,5.773866666666667,,
-2.9044869422912596,6.87492,,
-11.175825119018555,5.604,,
-8.975013732910156,5.923033333333334,,
-0.0015202686190605164,6.210466666666666,,
-9.042370319366455,4.711449999999999,,
-9.188080681694878,4.303455555555553,,
-9.5279420705942,4.3003,,
-11.942163467407227,5.2338,,
-11.626207183389102,4.3003,,
-1.6061162153879802,4.453983333333334,,
-4.453367988268535,5.148333333333333,,
1.0677783787250519,4.41068,,
4.30426549911499,7.3112,,
-0.2909819483757019,4.491925,,
2.1299519538879395,6.989833333333333,,
-11.065328979492188,4.567279999999999,,
-9.497036457061768,5.6058,,
2.427699168523153,6.627433333333333,,
0.16278015507592095,4.300299999999996,,
0.15453840047121048,4.8071636363636365,,
-3.0998955249786375,5.30444,,
-3.427666800362723,5.338528571428571,,


==> data/quantile.csv <==
10.0,2.326347874040846,1.4912956340112327,0.9299314221098451,2.05265984591262
20.0,2.326347874040846,1.779530713796481,1.3009297461687424,2.25813168142422
30.0,2.326347874040846,1.9180416024843032,1.4874283926687852,2.348654812299821
40.0,2.326347874040846,1.9998356427694912,1.6047242218062656,2.3949470637327166
50.0,2.326347874040846,2.056327804653634,1.6890634934110669,2.423592115896201
60.0,2.326347874040846,2.092602747708199,1.7448927876009388,2.4403127078154596
70.0,2.326347874040846,2.1182448810048027,1.7873705496495873,2.449119212360018
80.0,2.326347874040846,2.1364611257455826,1.8157457896362115,2.457176461854954
90.0,2.326347874040846,2.1456481241610255,1.833307432201405,2.457988816120646
100.0,2.326347874040846,2.1514867004426868,1.8425226353643067,2.460450765521067
110.0,2.326347874040846,2.1682007012699174,1.871534702392736,2.4648667001470987
120.0,2.326347874040846,2.1832155919878513,1.8972650101164434,2.4691661738592594
130.0,2.326347874040846,2.194889737481509,1.9214574009015868,2.4683220740614313
140.0,2.326347874040846,2.205459524413628,1.9410488680832407,2.469870180744015
150.0,2.326347874040846,2.214217067479019,1.9575215439455849,2.470912591012453
160.0,2.326347874040846,2.2185901322346755,1.9690329661900752,2.468147298279276
170.0,2.326347874040846,2.224103192384381,1.9788781054576368,2.469328279311125
180.0,2.326347874040846,2.2272256220510545,1.9864899220064896,2.4679613220956194
190.0,2.326347874040846,2.229975537468013,1.9907938931534013,2.4691571817826246
200.0,2.326347874040846,2.2317037729394245,1.9940267772635907,2.4693807686152582
210.0,2.326347874040846,2.238070672264505,2.0055241426033135,2.4706172019256964
220.0,2.326347874040846,2.2411993856292973,2.0155447995095543,2.4668539717490403
230.0,2.326347874040846,2.2484661896866145,2.0284723112053613,2.4684600681678677
240.0,2.326347874040846,2.2510821748978245,2.03665552452035,2.465508825275299
250.0,2.326347874040846,2.253668342602669,2.0436274724765062,2.463709212728832
260.0,2.326347874040846,2.255640041184197,2.048662797054262,2.462617285314132
270.0,2.326347874040846,2.2578876304141278,2.0541041678265426,2.461671093001713
280.0,2.326347874040846,2.2605171751507815,2.0579240653265556,2.4631102849750075
290.0,2.326347874040846,2.2605723263694406,2.059037858275327,2.4621067944635544
300.0,2.326347874040846,2.2617975863413875,2.0618865412845793,2.4617086313981957
310.0,2.326347874040846,2.26331360684545,2.0672944050935214,2.4593328085973787
320.0,2.326347874040846,2.2676678104050016,2.074976002237916,2.4603596185720873
330.0,2.326347874040846,2.2686317544169228,2.079927907063506,2.4573356017703394
340.0,2.326347874040846,2.271459941039944,2.0855828948472737,2.457336987232614
350.0,2.326347874040846,2.2726991010031905,2.089385271357187,2.456012930649194
360.0,2.326347874040846,2.2746076000922466,2.0938683825202364,2.4553468176642568
370.0,2.326347874040846,2.2747104259841446,2.0948339748360727,2.4545868771322166
380.0,2.326347874040846,2.275817927419891,2.098804923518723,2.452830931321059
390.0,2.326347874040846,2.2771376095996114,2.099472158488477,2.454803060710746
400.0,2.326347874040846,2.2768525456601463,2.1003565479027935,2.453348543417499
410.0,2.326347874040846,2.27922740258359,2.1055031677325697,2.4529516374346105
420.0,2.326347874040846,2.2800359663705576,2.108796986585948,2.4512749461551673
430.0,2.326347874040846,2.280963314068716,2.11353832723149,2.4483883009059424
440.0,2.326347874040846,2.2829709629422736,2.116762278431556,2.449179647452991
450.0,2.326347874040846,2.2842995548671983,2.1209958003391414,2.447603309395255
460.0,2.326347874040846,2.2855329346889834,2.122827955714048,2.448237913663919
470.0,2.326347874040846,2.285833038333401,2.124515457391276,2.447150619275526
480.0,2.326347874040846,2.286996984670992,2.1259298824027377,2.4480640869392465
490.0,2.326347874040846,2.2856255098221037,2.1262517490807853,2.444999270563422
500.0,2.326347874040846,2.287468119353318,2.1281753981165425,2.4467608405900934
510.0,2.326347874040846,2.2875492204429864,2.1299008560463917,2.445197584839581
520.0,2.326347874040846,2.2888471606137535,2.133635592894067,2.44405872833344
530.0,2.326347874040846,2.289361879221306,2.136380967072421,2.4423427913701907
540.0,2.326347874040846,2.2910453706216884,2.139774363279002,2.442316377964375
550.0,2.326347874040846,2.2911088210113677,2.1408169229140825,2.441400719108653
560.0,2.326347874040846,2.291758467280322,2.142662392415784,2.4408545421448604
570.0,2.326347874040846,2.2924164436725993,2.1448824990629936,2.439950388282205
580.0,2.326347874040846,2.2923171395158906,2.143917259169659,2.440717019862122
590.0,2.326347874040846,2.29353006775894,2.146128852952802,2.4409312825650775
600.0,2.326347874040846,2.2926934382000304,2.1456942668795236,2.439692609520537
610.0,2.326347874040846,2.294572465175477,2.1492089805854118,2.439935949765542
620.0,2.326347874040846,2.2939915484820976,2.1505445486129107,2.4374385483512846
630.0,2.326347874040846,2.29579099719787,2.153770307483707,2.4378116869120325
640.0,2.326347874040846,2.296690419472386,2.155630807039073,2.4377500319056993
650.0,2.326347874040846,2.2958869764780245,2.1563970369433294,2.4353769160127197
660.0,2.326347874040846,2.2968771965689374,2.158041552960814,2.435712840177061
670.0,2.326347874040846,2.2970249864178798,2.159898280579619,2.4341516922561404
680.0,2.326347874040846,2.2967295827578025,2.1595627417500864,2.4338964237655185
690.0,2.326347874040846,2.2979458543730034,2.1612482218698634,2.4346434868761433
700.0,2.326347874040846,2.297210805608058,2.1608924576178885,2.433529153598227
710.0,2.326347874040846,2.297752977646158,2.162868403114699,2.4326375521776167
720.0,2.326347874040846,2.2985056363387466,2.1646073569527444,2.432403915724749
730.0,2.326347874040846,2.2998437519694375,2.1671548411081236,2.4325326628307513
740.0,2.326347874040846,2.300021523843732,2.168700610369884,2.4313424373175803
750.0,2.326347874040846,2.3007543531817514,2.1704269990411826,2.43108170732232
760.0,2.326347874040846,2.3006221610451374,2.170810024079788,2.430434298010487
770.0,2.326347874040846,2.3006103772450786,2.1716985563694795,2.4295221981206776
780.0,2.326347874040846,2.3012292038761957,2.172405152010345,2.4300532557420462
790.0,2.326347874040846,2.3016823077405855,2.1730901349545944,2.4302744805265766
800.0,2.326347874040846,2.3016110500513545,2.1733553063171094,2.4298667937855996
810.0,2.326347874040846,2.3020581290326514,2.1750252406940684,2.4290910173712343
820.0,2.326347874040846,2.3018810021512093,2.1760259192950353,2.4277360850073832
830.0,2.326347874040846,2.302125910925001,2.1775876641223557,2.426664157727646
840.0,2.326347874040846,2.3028218710487485,2.1788221724764703,2.4268215696210267
850.0,2.326347874040846,2.302589427242905,2.179128767241583,2.4260500872442265
860.0,2.326347874040846,2.303375983902221,2.181044666547963,2.425707301256479
870.0,2.326347874040846,2.303356830217739,2.1811165438756785,2.4255971165597994
880.0,2.326347874040846,2.303891546625779,2.181732143807211,2.426050949444347
890.0,2.326347874040846,2.304452930408617,2.183275896465065,2.4256299643521695
900.0,2.326347874040846,2.3041630171410348,2.1827247630294453,2.4256012712526243
910.0,2.326347874040846,2.3039220158190834,2.183842038878136,2.4240019927600307
920.0,2.326347874040846,2.304461834335638,2.185386408333807,2.4235372603374685
930.0,2.326347874040846,2.3057304492582036,2.187423151325939,2.4240377471904684
940.0,2.326347874040846,2.3053157205343315,2.1872201385716132,2.42341130249705
950.0,2.326347874040846,2.3054382350316382,2.188421475406125,2.4224549946571514
960.0,2.326347874040846,2.3056764744085623,2.189107549528114,2.4222453992890105
970.0,2.326347874040846,2.306342742988733,2.1905928201330536,2.4220926658444126
980.0,2.326347874040846,2.306223721113942,2.1905035578841714,2.4219438843437127
990.0,2.326347874040846,2.305928619017677,2.190496787753251,2.4213604502821027
1000.0,2.326347874040846,2.3065159029159763,2.1911936793872524,2.4218381264447


==> data/scatter.csv <==
y_neg1,s_neg1,y_pos1,s_pos1,y_neg2,s_neg2,y_pos2,s_pos2
0.0,0.46091960682783806,1.0,1.1254277702113935,2.0,0.9668319687254208,3.0,1.9914021847818697
0.0,0.25861007282724957,1.0,1.6998789572581252,2.0,0.7860415573120068,3.0,1.8748370200686437
0.0,0.28023280493414116,1.0,0.7432107037284963,2.0,0.8163484384448354,3.0,1.6064148198900148
0.0,0.9061107908783284,1.0,0.5667292835961817,2.0,0.376434798563676,3.0,1.068461930242514
0.0,0.7536450134076766,1.0,0.762255932637264,2.0,0.7779139304061227,3.0,1.256331751744769
0.0,0.49731532057927064,1.0,0.7316023811438539,2.0,0.9943251749017621,3.0,1.55929486238322
0.0,0.6360693779554611,1.0,1.6700280299720887,2.0,0.6564538818909098,3.0,1.2784044673836907
0.0,0.3445375300503648,1.0,0.5200475074104887,2.0,0.6321797330549495,3.0,1.753640138239186
0.0,0.4554963730261623,1.0,1.8446343577485393,2.0,0.3457893697398131,3.0,1.6851120106992514
0.0,0.7060254994468438,1.0,0.08088338911989057,2.0,0.8883526749900368,3.0,1.407863494082654
0.0,0.5848147900930316,1.0,1.1467639853324796,2.0,0.23346663578414462,3.0,1.840629024560559
0.0,0.20206799322146285,1.0,1.9627282745640873,2.0,0.8359054114789253,3.0,1.1074164863801577
0.0,0.7010260130970707,1.0,1.1731962015810962,2.0,0.2540225694948721,3.0,1.4529501627387231
0.0,0.7474723899040749,1.0,0.10033368107007412,2.0,0.35346064021831114,3.0,1.778759017530274
0.0,0.9933083159790013,1.0,1.2235807591500771,2.0,0.6663242322739271,3.0,1.7392846165431648
0.0,0.6438374768119002,1.0,1.2401971279061361,2.0,0.6412651896030754,3.0,1.4446946221111403
0.0,0.3558248159980628,1.0,0.4314235424677966,2.0,0.10365926299555017,3.0,1.978115538873765
0.0,0.25135175811472554,1.0,1.1399091803122685,2.0,0.5876755880796021,3.0,1.093973072583233
0.0,0.7745816544835804,1.0,1.9312614828673507,2.0,0.19145922351059141,3.0,1.4583376042433323
0.0,0.5895424938268803,1.0,0.729411747194757,2.0,0.8175352868576415,3.0,1.7991249987590299
0.0,0.8648028049744694,1.0,1.847204190971349,2.0,0.7506458828483458,3.0,1.2733793947849732
0.0,0.04485178866855355,1.0,1.5080942068901497,2.0,0.4954248685049518,3.0,1.9352841956448559
0.0,0.1907908674586607,1.0,1.3929512538431887,2.0,0.3062064425530153,3.0,1.0532706525930056
0.0,0.4275667245279706,1.0,0.062328522999553826,2.0,0.01734457453320548,3.0,1.965477397595062
0.0,0.024313351885256074,1.0,0.5598878569729346,2.0,0.874366936266443,3.0,1.6564010047878732
0.0,0.47411269319677984,1.0,0.03807835937029225,2.0,0.815398122251038,3.0,1.9573112786552846
0.0,0.7377229284868185,1.0,0.7855929322429347,2.0,0.45259594244411505,3.0,1.4845926693038152
0.0,0.772930823356099,1.0,0.5579002445447632,2.0,0.3456097889718124,3.0,1.1306684953245711
0.0,0.6523953109547651,1.0,1.988993459339667,2.0,0.4824265500037588,3.0,1.5118308947059436
0.0,0.5242292530883097,1.0,1.096594613515462,2.0,0.0031878895538068885,3.0,1.7297432571366598
0.0,0.9154626073544936,1.0,1.4249234627336667,2.0,0.9448238729136516,3.0,1.274109234432649
0.0,0.8956242866922606,1.0,1.4695397956212255,2.0,0.6561067502779101,3.0,1.2791083795410483
0.0,0.6552071818947733,1.0,0.7674115021903551,2.0,0.9526723338325542,3.0,1.1410493482553783
0.0,0.6682868335486487,1.0,1.3741036068153858,2.0,0.3338589868979931,3.0,1.9648033253959556
0.0,0.72713442876876,1.0,1.243490171290162,2.0,0.99656283004835,3.0,1.0134620773634035
0.0,0.874082316428813,1.0,1.249952161788935,2.0,0.38601022780136307,3.0,1.0407539534134178
0.0,0.06009001728861696,1.0,0.34013318538032555,2.0,0.06829498930989164,3.0,1.4720118135157985
0.0,0.0011731883199723736,1.0,0.5362517015836117,2.0,0.768597070685801,3.0,1.6510836132388242
0.0,0.9282108414449886,1.0,0.8031445146626037,2.0,0.8258529957274117,3.0,1.2894876095735193
0.0,0.5001843020805001,1.0,1.7244247119089247,2.0,0.6803112408422802,3.0,1.3990598319305976
0.0,0.8611905072946402,1.0,1.130847006603331,2.0,0.5765073525718962,3.0,1.2697844433349927
0.0,0.08686635341382387,1.0,1.5680299609891155,2.0,0.9908235414891899,3.0,1.07030537077089
0.0,0.6803626951814541,1.0,1.782177561777647,2.0,0.09194992702653582,3.0,1.4488364903816293
0.0,0.6833206154439855,1.0,1.7803949468475762,2.0,0.9277846115693051,3.0,1.1793124599861085
0.0,0.6542700395520726,1.0,1.010414385466004,2.0,0.35852228566060873,3.0,1.321839712337977
0.0,0.7899228368605136,1.0,0.15557237045203953,2.0,0.7374249516914542,3.0,1.2334004324475758
0.0,0.9092186918414422,1.0,0.28094557404480636,2.0,0.3209843652685336,3.0,1.9376562328866211
0.0,0.07139743973620627,1.0,1.6198943261124166,2.0,0.29451048084148357,3.0,1.0067288661323732
0.0,0.02317769227794897,1.0,0.4473376414583452,2.0,0.13349679922194468,3.0,1.4142015624419697
0.0,0.7456842262337253,1.0,1.0054382474066301,2.0,0.3805778005567637,3.0,1.7047216343183678
0.0,0.8756332330212866,1.0,0.28628241668649235,2.0,0.45304921450942226,3.0,1.2854550370888325
0.0,0.10697154218852045,1.0,1.0565084668023554,2.0,0.13591809688499246,3.0,1.202132825147682
0.0,0.6320896205421491,1.0,1.3201237366695584,2.0,0.6260034346269148,3.0,1.4781841339002593
0.0,0.7478908604517462,1.0,0.013027984925685576,2.0,0.22271203494617065,3.0,1.5957944554310868
0.0,0.2060201705219431,1.0,1.7210096992766681,2.0,0.5048580959852107,3.0,1.1610003747001068
0.0,0.10943453343347542,1.0,0.9728405851997013,2.0,0.6324524199313986,3.0,1.5555141151042822
0.0,0.31515299745417735,1.0,0.8982257373469307,2.0,0.5907644198972835,3.0,1.552925828491445
0.0,0.830838457089081,1.0,0.4135211327830812,2.0,0.5772583821667057,3.0,1.7417916587538325
0.0,0.7926819552817894,1.0,1.1144948527468208,2.0,0.2047796942597928,3.0,1.4682789806895193
0.0,0.7950898416274343,1.0,1.0914709219025642,2.0,0.0389064387860929,3.0,1.2704184261394862
0.0,0.44862322218919126,1.0,0.3310918617397216,2.0,0.6228298555141232,3.0,1.9889242118574808
0.0,0.7220763629559586,1.0,0.5561702403331283,2.0,0.7757318344900177,3.0,1.1542900325495582
0.0,0.3666989712342601,1.0,0.141366293230631,2.0,0.006552269950201639,3.0,1.1562557583116408
0.0,0.8342121422689193,1.0,0.15088394975980535,2.0,0.4058363102092952,3.0,1.960743159599193
0.0,0.8421855465764798,1.0,1.3301592162101135,2.0,0.23302824641446573,3.0,1.1255841752281084
0.0,0.006796596148411993,1.0,0.9895437073361171,2.0,0.9680185790735465,3.0,1.896186417522296
0.0,0.7276097275548776,1.0,1.8060810900247777,2.0,0.26514341636864636,3.0,1.3879510053907707
0.0,0.3423047621288122,1.0,1.7044139817686084,2.0,0.6861901858112451,3.0,1.6926682920020408
0.0,0.4900494133321893,1.0,1.2968497385712423,2.0,0.5880522330644713,3.0,1.0603719941831795
0.0,0.230197189112465,1.0,0.6090030989268636,2.0,0.5724808469876503,3.0,1.2358379355865088
0.0,0.22815001672592117,1.0,0.3710438018091953,2.0,0.40923274676502097,3.0,1.6742999198614195
0.0,0.2896594961876564,1.0,0.7247575441959317,2.0,0.3260252394325027,3.0,1.0692845871698113
0.0,0.02553702603059138,1.0,1.991462002156791,2.0,0.8982551095512836,3.0,1.7419851124159804
0.0,0.7879436700447433,1.0,0.9913544410767106,2.0,0.06447463346148696,3.0,1.5305165831866074
0.0,0.9206186524653177,1.0,1.333138108045504,2.0,0.6928184566141511,3.0,1.8747005076505503
0.0,0.9353891536840337,1.0,0.49170496546308184,2.0,0.1573029872307865,3.0,1.0342956649259636
0.0,0.5879280830958771,1.0,0.9755566624868264,2.0,0.911328886799925,3.0,1.2766886873268204
0.0,0.22558977225212407,1.0,0.2649223292518661,2.0,0.6303282678387483,3.0,1.5405143601075555
0.0,0.06898112206549056,1.0,0.4895962485335956,2.0,0.34883909214198927,3.0,1.1225896357138625
0.0,0.011176269085811041,1.0,1.6960967737822443,2.0,0.11517134867029233,3.0,1.5602330706391039
0.0,0.07622210447414424,1.0,1.0874604144884756,2.0,0.5503837053948548,3.0,1.0951703770269772
0.0,0.629338011111815,1.0,1.010418770245192,2.0,0.9588293736198648,3.0,1.7313781636422512
0.0,0.011502195933999593,1.0,0.2706391083942692,2.0,0.3238249664673838,3.0,1.6832119046484677
0.0,0.37151061226917936,1.0,1.32049002512974,2.0,0.44795028580109797,3.0,1.6432860586317108
0.0,0.743350751604269,1.0,1.7226264487743763,2.0,0.5937380303037505,3.0,1.3310362988422664
0.0,0.6454842881289047,1.0,0.9959877360014535,2.0,0.16074402988408476,3.0,1.284590364988861
0.0,0.5310647966114503,1.0,1.3588289783443592,2.0,0.444798835556391,3.0,1.2762795347587697
0.0,0.20434107071851848,1.0,0.3687454520132585,2.0,0.21663043708115803,3.0,1.334401884731263
0.0,0.45997735796887707,1.0,0.5215504891052913,2.0,0.5067037311601263,3.0,1.8688255420109636
0.0,0.4365971338117274,1.0,0.8799996184412842,2.0,0.6214494957671932,3.0,1.557592061025594
0.0,0.5364523366570755,1.0,1.469884064205428,2.0,1.6726157345434984,3.0,1.1136890056853026
0.0,0.6182726333658539,1.0,1.7031186565687935,2.0,1.1410722671952345,3.0,1.0559514259359732
0.0,0.2606506862134703,1.0,1.3010841904090271,2.0,1.0372648695906457,3.0,1.2069176580547885
0.0,0.32980190550826727,1.0,0.8975158035950765,2.0,1.4871142236374109,3.0,1.4884260944309373
0.0,0.8471418273466962,1.0,0.8215923658029647,2.0,1.5155704551136986,3.0,1.8798328892412035
0.0,0.7337510042809665,1.0,0.314159114812675,2.0,1.209699896729065,3.0,1.9728788702678248
0.0,0.38595461206693416,1.0,0.7706939787780893,2.0,1.5031778589149907,3.0,1.0027509955542115
0.0,0.02150988010757371,1.0,1.1855281357236147,2.0,1.7647261212838392,3.0,1.7859483760404558
0.0,0.9753689030045096,1.0,1.3058039286838103,2.0,1.5475941104671973,3.0,1.67572700073631
0.0,0.5514371816488919,1.0,1.5937329367332431,2.0,1.4044519321399453,3.0,1.3578789112479344


==> data/thresholds.csv <==
angle,angle_buffer,angle_buffer_deg,angle_deg,epoch,loss,norm_a,norm_b,t_est_1,t_est_2,t_est_buffer,t_true,lb,ub
1.581426859,1.581426859,90.60908462,90.60908462,0,188.6432037,1096.905884,1096.905884,2.1079216,1.63307941,2.1079216,12.75254059,0,90
1.581426859,1.581426859,90.60908462,90.60908462,0.006993007,188.6432037,1096.905884,1096.905884,2.1079216,1.63307941,2.1079216,12.75254059,0,90
1.601681113,1.601681113,91.76956791,91.76956791,0.013986014,188.7049561,1111.972656,1111.972656,3.884110451,3.31450367,3.884110451,12.75520325,0,90
1.599917531,1.5962075,91.45595295,91.6685221,0.020979021,188.7737732,1108.659912,1100.657471,3.879325867,3.085025787,3.879325867,12.75841045,0,90
1.59301722,1.613188267,92.42887925,91.27316343,0.027972028,188.8473511,1110.13855,1095.632324,3.874109745,1.349884152,3.874109745,12.76175117,0,90
1.587634444,1.587634444,90.96475306,90.96475306,0.034965035,188.9249115,1224.841064,1224.841064,7.530534267,3.86874485,7.530534267,12.76526546,0,90
1.493774176,1.586442709,90.89647166,85.58695581,0.041958042,189.0028076,1228.346558,1093.64563,7.521167755,1.223259091,7.521167755,12.76885509,0,90
1.595451593,1.591158748,91.16668078,91.41264272,0.048951049,189.0825348,1222.425781,1148.720825,7.51128912,6.66417408,7.51128912,12.77256393,0,90
1.579513073,1.579513073,90.49943277,90.49943277,0.055944056,189.1628418,1279.736572,1279.736572,8.593204498,7.500968456,8.593204498,12.77627563,0,90
1.584424496,1.583065271,90.70295874,90.78083656,0.062937063,189.2431793,1306.570801,1230.25415,8.581126213,7.517176628,8.581126213,12.77996159,0,90
1.595791936,1.581711888,90.62541561,91.43214291,0.06993007,189.3247223,1300.456421,1098.631592,8.568762779,1.347700596,8.568762779,12.78372478,0,90
1.602083087,1.581949234,90.63901451,91.79259931,0.076923077,189.40802,1287.67627,1104.022217,8.556208611,3.612592936,8.556208611,12.78760815,0,90
1.574745417,1.578513026,90.44213431,90.22626618,0.083916084,189.4915771,1301.177856,1097.241333,8.543433189,0.961857975,8.543433189,12.79146862,0,90
1.614805937,1.590735316,91.14241995,92.52156491,0.090909091,189.5742188,1309,1101.870605,8.530511856,2.292518139,8.530511856,12.79532051,0,90
1.596545815,1.594734311,91.37154547,91.47533703,0.097902098,189.6600189,1289.968872,1238.242065,8.517449379,7.769328117,8.517449379,12.79928303,0,90
1.604540944,1.588442206,91.01103443,91.93342415,0.104895105,189.7490692,1295.155396,1103.343018,8.504301071,2.81047678,8.504301071,12.80333614,0,90
1.576661587,1.580998898,90.58456424,90.33605464,0.111888112,189.839325,1287.121216,1100.099121,8.491072655,1.746194243,8.491072655,12.80744171,0,90
1.611534357,1.585762978,90.85752592,92.3341172,0.118881119,189.9280548,1286.884033,1106.301392,8.47781086,3.593069792,8.47781086,12.81151009,0,90
1.597541213,1.587073803,90.93263068,91.53236911,0.125874126,190.0175171,1295.431885,1104.041138,8.464486122,1.548047423,8.464486122,12.8155756,0,90
1.496379256,1.595053077,91.3898094,85.73621593,0.132867133,190.1078796,1302.455933,1095.439209,8.451118469,2.485890388,8.451118469,12.81969738,0,90
1.581932187,1.580967546,90.5827679,90.6380378,0.13986014,190.2015991,1294.876099,1220.491089,8.437725067,7.32521677,8.437725067,12.82396317,0,90
1.572217226,1.586564302,90.90343846,90.08141153,0.146853147,190.2923889,1297.807617,1101.272461,8.42431736,1.782599092,8.42431736,12.82812214,0,90
1.592391253,1.591206074,91.16939236,91.2372981,0.153846154,190.3840027,1306.731567,1100.220581,8.410920143,1.268176079,8.410920143,12.83231449,0,90
1.579603553,1.579501748,90.4987839,90.50461688,0.160839161,190.4777527,1313.640015,1156.95874,8.397508621,6.666049957,8.397508621,12.83661747,0,90
1.615677357,1.585662961,90.8517954,92.57149359,0.167832168,190.5679779,1310.283691,1103.406128,8.384049416,1.728627443,8.384049416,12.84079552,0,90
1.586031795,1.580934644,90.58088277,90.872928,0.174825175,190.6583252,1302.693115,1103.456787,8.370528221,2.3701334,8.370528221,12.84495354,0,90
1.581796408,1.580708981,90.56795322,90.63025821,0.181818182,190.7463074,1309.36377,1216.725464,8.356975555,7.014266968,8.356975555,12.84903526,0,90
1.586342573,1.586342573,90.8907343,90.8907343,0.188811189,190.8338013,1299.496216,1299.496216,8.343398094,8.343398094,8.343398094,12.85306644,0,90
1.580702662,1.580702662,90.56759122,90.56759122,0.195804196,190.9221039,1298.790649,1298.790649,8.329863548,8.329863548,8.329863548,12.85712528,0,90
0.158451691,1.588700414,91.02582862,9.078613166,0.202797203,191.0090485,1303.642456,722.5093994,8.316339493,7.294548035,8.316339493,12.86111927,0,90
1.588090897,1.583137989,90.70712516,90.99090586,0.20979021,191.0979614,1286.651489,1135.920532,8.302818298,3.558651209,8.302818298,12.86519051,0,90
1.56947875,1.58592689,90.86691743,89.92450842,0.216783217,191.1851196,1299.731934,1104.460083,8.289367676,2.34328866,8.289367676,12.86919022,0,90
1.584514976,1.580115438,90.53394571,90.78602067,0.223776224,191.272583,1292.604126,1118.923828,8.275929451,4.756746292,8.275929451,12.87318897,0,90
1.581765413,1.580507398,90.55640337,90.62848236,0.230769231,191.3577423,1297.4021,1123.097046,8.262541771,4.902468204,8.262541771,12.87710857,0,90
1.164290905,1.582675934,90.68065135,66.70895498,0.237762238,191.4409943,1299.490967,1073.227905,8.249164581,3.160494566,8.249164581,12.88095379,0,90
1.530271649,1.599213004,91.62815568,87.67810702,0.244755245,191.523407,1283.783813,1101.953247,8.235789299,2.725948095,8.235789299,12.88476658,0,90
1.585339785,1.581205487,90.59640096,90.83327875,0.251748252,191.6130371,1291.953857,1138.3479,8.222495079,3.566899061,8.222495079,12.88881397,0,90
1.591029644,1.587116122,90.9350554,91.15928368,0.258741259,191.700882,1303.343262,1178.494507,8.209212303,6.078764439,8.209212303,12.89278984,0,90
1.640256405,1.5885396,91.01661469,93.97976932,0.265734266,191.7904205,1318.269653,1106.616577,8.195919991,0.720805347,8.195919991,12.89682579,0,90
1.590932012,1.580947518,90.58162043,91.15368976,0.272727273,191.8827515,1292.609253,1109.444214,8.182588577,2.949731588,8.182588577,12.90096188,0,90
1.626477242,1.586278439,90.88705966,93.19028141,0.27972028,191.9724731,1285.724487,1107.948608,8.169289589,1.966567874,8.169289589,12.90499783,0,90
1.415142655,1.582170486,90.65169134,81.08170156,0.286713287,192.0625153,1288.692383,1095.704102,8.156052589,0.534668326,8.156052589,12.90905762,0,90
1.631914854,1.582805395,90.68806893,93.50183366,0.293706294,192.1504211,1289.258789,1105.331299,8.142842293,0.604896247,8.142842293,12.91304874,0,90
1.62769115,1.608897805,92.18305391,93.25983323,0.300699301,192.2373657,1300.923706,1134.475708,8.129680634,4.35390234,8.129680634,12.91699886,0,90
1.636662245,1.592205048,91.22662935,93.77383912,0.307692308,192.3350067,1292.842163,1109.756958,8.116562843,2.129676104,8.116562843,12.92132282,0,90
1.54913342,1.579167247,90.47961839,88.75880687,0.314685315,192.4346619,1299.382324,1105.172119,8.103485107,1.760714531,8.103485107,12.92571926,0,90
1.625484228,1.589569688,91.07563436,93.13338594,0.321678322,192.529953,1279.112183,1111.655884,8.090382576,2.979116201,8.090382576,12.92994881,0,90
0.877476275,1.580217719,90.53980601,50.27568718,0.328671329,192.6272736,1280.535889,1017.080383,8.077348709,2.989071131,8.077348709,12.93423557,0,90
1.606298447,1.586525679,90.90122547,92.03412163,0.335664336,192.7207642,1278.165649,1111.702026,8.06435585,2.81289053,8.06435585,12.93837547,0,90
1.703572154,1.593817353,91.31900766,97.60749452,0.342657343,192.8137817,1287.134033,1108.727905,8.051422119,1.307432771,8.051422119,12.94250584,0,90
1.599573493,1.590615988,91.13558293,91.64881017,0.34965035,192.9104156,1286.961182,1110.797729,8.038511276,2.447353363,8.038511276,12.94676495,0,90
1.556672931,1.578861713,90.46211261,89.19078901,0.356643357,193.0088654,1282.27002,1106.593506,8.025597572,0.616090477,8.025597572,12.95106602,0,90
1.655050635,1.586841941,90.91934597,94.82741629,0.363636364,193.1027985,1296.182861,1109.15625,8.012718201,1.056380749,8.012718201,12.95521069,0,90
1.591969848,1.587333322,90.94750001,91.21315338,0.370629371,193.1963196,1296.558105,1163.479736,7.99980545,6.659348488,7.99980545,12.959342,0,90
1.583457947,1.582624912,90.67772802,90.72545739,0.377622378,193.290741,1281.008911,1231.557373,7.986893177,7.220404625,7.986893177,12.96351051,0,90
1.556173086,1.582033873,90.64386395,89.16215003,0.384615385,193.3824158,1304.921631,1111.976929,7.974023819,1.871629238,7.974023819,12.96758747,0,90
1.584059954,1.580567122,90.5598253,90.75994984,0.391608392,193.4713135,1306.493286,1153.152222,7.961114883,3.591404676,7.961114883,12.97156239,0,90
1.598647237,1.58456409,90.78883471,91.5957396,0.398601399,193.5575714,1286.77063,1109.216187,7.948169231,0.894531429,7.948169231,12.97546673,0,90
1.585434198,1.581987143,90.64118651,90.83868826,0.405594406,193.6440582,1289.666504,1133.90271,7.935273647,3.817143202,7.935273647,12.97937679,0,90
1.599304438,1.592382312,91.23678584,91.63339443,0.412587413,193.7293549,1296.550049,1109.628418,7.922388554,0.977449954,7.922388554,12.98324108,0,90
1.400433898,1.585781574,90.85859143,80.23895184,0.41958042,193.8195343,1281.538696,1098.904419,7.90949297,2.414907932,7.90949297,12.98727703,0,90
1.586263299,1.586753368,90.91427114,90.88619223,0.426573427,193.9113312,1281.657593,1117.047852,7.896665573,1.183558822,7.896665573,12.99139023,0,90
1.598510742,1.588236094,90.99922503,91.58791903,0.433566434,194.0036469,1275.209473,1121.58313,7.883860588,3.283987284,7.883860588,12.99551296,0,90
1.58875823,1.589380503,91.06479485,91.02914126,0.440559441,194.0968933,1278.651245,1111.39563,7.871120453,1.712944865,7.871120453,12.99967003,0,90
1.604272485,1.585312724,90.8317283,91.91804257,0.447552448,194.1919861,1265.532959,1113.765015,7.858428955,2.355322599,7.858428955,13.00389194,0,90
1.616565824,1.584684253,90.79571954,92.62239899,0.454545455,194.2857819,1288.296875,1111.881836,7.845821857,1.080318689,7.845821857,13.00807858,0,90
1.608280897,1.584321856,90.77495577,92.14770768,0.461538462,194.3782959,1283.068237,1112.210815,7.833226204,1.459750175,7.833226204,13.01221943,0,90
1.609038711,1.580198407,90.53869952,92.19112719,0.468531469,194.469635,1276.969971,1112.346191,7.820640564,1.159816623,7.820640564,13.01630688,0,90
1.584150314,1.58046639,90.55405379,90.76512713,0.475524476,194.5568085,1283.283691,1122.880615,7.808094025,3.254753828,7.808094025,13.02026653,0,90
1.612360835,1.590913653,91.15263791,92.3814709,0.482517483,194.6403351,1292.427246,1126.562378,7.7955513,4.10945797,7.7955513,13.02407932,0,90
1.628673077,1.592362404,91.2356452,93.3160935,0.48951049,194.7281036,1278.518433,1115.036499,7.783005714,2.39235425,7.783005714,13.02801895,0,90
1.608301878,1.583119154,90.70604599,92.14890979,0.496503497,194.8187408,1284.495361,1113.185669,7.770497799,1.225564837,7.770497799,13.03202534,0,90
1.617779255,1.59295702,91.26971418,92.69192349,0.503496503,194.9069061,1285.175659,1114.592896,7.757980824,1.644332528,7.757980824,13.03595638,0,90
1.613745332,1.582823515,90.68910712,92.46079672,0.51048951,194.9982147,1278.859863,1113.182617,7.74547863,0.950812697,7.74547863,13.03999233,0,90
1.623344898,1.585655332,90.85135826,93.01081136,0.517482517,195.0879059,1280.083618,1118.401367,7.733032703,2.911123753,7.733032703,13.04397488,0,90
1.589789391,1.58169198,90.62427496,91.08822239,0.524475524,195.1773987,1292.072021,1127.56543,7.720592976,3.497488976,7.720592976,13.04796505,0,90
1.496064067,1.584998965,90.81375124,85.71815691,0.531468531,195.2644806,1290.404175,1111.43396,7.708125591,1.627546668,7.708125591,13.05186939,0,90
1.624039412,1.592426419,91.23931301,93.05060404,0.538461538,195.3513489,1284.866699,1127.43042,7.695662975,4.092830658,7.695662975,13.05578899,0,90
1.58719492,1.58719492,90.93957016,90.93957016,0.545454545,195.442276,1271.689087,1271.689087,7.68321228,7.68321228,7.68321228,13.05985355,0,90
1.582950473,1.582950473,90.69638127,90.69638127,0.552447552,195.5331421,1284.894043,1284.894043,7.670842171,7.670842171,7.670842171,13.06393528,0,90
1.606965065,1.59875834,91.60210534,92.07231605,0.559440559,195.621521,1290.523682,1156.727173,7.658456326,3.624966383,7.658456326,13.06792831,0,90
1.608402848,1.589971185,91.09863843,92.15469496,0.566433566,195.71698,1286.207275,1116.79126,7.646065712,1.293531537,7.646065712,13.07215977,0,90
1.578631759,1.592623711,91.25061697,90.44893718,0.573426573,195.8135529,1277.871338,1115.636841,7.633703709,1.90360117,7.633703709,13.07644749,0,90
1.617154598,1.599129796,91.62338821,92.6561333,0.58041958,195.9130249,1279.137573,1115.905884,7.621374607,0.584298313,7.621374607,13.08082294,0,90
1.574542642,1.584693909,90.79627279,90.21464803,0.587412587,196.0167847,1287.01001,1118.878052,7.609084129,2.27349329,7.609084129,13.08533955,0,90
1.633821249,1.580956101,90.58211221,93.61106205,0.594405594,196.1194916,1277.935669,1117.014893,7.596778393,1.159187317,7.596778393,13.08980751,0,90
1.461403251,1.583966732,90.75460863,83.73223843,0.601398601,196.2174225,1285.388916,1110.628052,7.584481239,1.669195056,7.584481239,13.09410858,0,90
1.586733937,1.583301187,90.71647569,90.91315782,0.608391608,196.3135376,1279.645874,1138.507935,7.572161674,3.592947006,7.572161674,13.09832573,0,90
1.607899666,1.587542057,90.95945967,92.12586473,0.615384615,196.4068146,1276.317505,1121.258057,7.559856892,2.524087906,7.559856892,13.10244465,0,90
1.623217583,1.590787411,91.14540474,93.00351672,0.622377622,196.5000305,1281.971191,1118.302002,7.547579288,0.651643693,7.547579288,13.10656357,0,90
1.588820338,1.588820338,91.03269979,91.03269979,0.629370629,196.595108,1293.893921,1293.893921,10.77893257,7.535299301,10.77893257,13.11070919,0,90
1.600285411,1.592143893,91.22312546,91.68960006,0.636363636,196.6948395,1288.068848,1119.838135,10.77220249,2.611850739,10.77220249,13.11506653,0,90
1.586100698,1.578393102,90.43526314,90.87687585,0.643356643,196.7971191,1282.713135,1121.064697,10.76451111,1.478510618,10.76451111,13.11951351,0,90
1.587615371,1.581166148,90.594147,90.96366023,0.65034965,196.8952026,1296.894653,1120.416626,10.75616741,1.076267123,10.75616741,13.12384892,0,90
1.629457474,1.59524262,91.4006694,93.36103614,0.657342657,196.9915924,1292.550659,1131.231201,10.74728394,4.271984577,10.74728394,13.12815189,0,90
1.547159076,1.584775448,90.80094464,88.64568528,0.664335664,197.0930328,1295.630615,1118.123169,10.73799896,0.525356174,10.73799896,13.132617,0,90
1.6126194,1.587124586,90.93554035,92.39628558,0.671328671,197.1954041,1297.360718,1123.904907,10.72838879,2.247902155,10.72838879,13.13711834,0,90
1.630266666,1.594779491,91.37413411,93.40739947,0.678321678,197.2990417,1288.242798,1126.594482,10.71852684,3.124950171,10.71852684,13.14168358,0,90
1.591610074,1.578681827,90.45180586,91.19253987,0.685314685,197.4064178,1292.207764,1121.387817,10.7084713,1.813408613,10.7084713,13.14636135,0,90
1.569503069,1.601461411,91.75697988,89.92590178,0.692307692,197.5078735,1287.609253,1121.242554,10.69826984,2.280581951,10.69826984,13.1508503,0,90
1.616323233,1.606103539,92.02295427,92.60849956,0.699300699,197.6164856,1302.460815,1151.198608,10.68795395,6.216341972,10.68795395,13.15556431,0,90
1.620962262,1.589851856,91.09180141,92.87429637,0.706293706,197.7348633,1291.949341,1126.712769,10.6774807,2.923663855,10.6774807,13.16059399,0,90
1.594177961,1.582608819,90.67680595,91.33966898,0.713286713,197.8535461,1293.5979,1123.704468,10.66695786,1.957484603,10.66695786,13.16564083,0,90
1.563613176,1.589712024,91.0837896,89.5884358,0.72027972,197.9693298,1288.031982,1121.547119,10.65635681,2.220527887,10.65635681,13.17054653,0,90
1.30271101,1.588155866,90.99462831,74.6398428,0.727272727,198.0846558,1296.272461,1109.601196,10.6456995,2.402682304,10.6456995,13.17543697,0,90
1.580343962,1.591796756,91.20323595,90.54703919,0.734265734,198.1985168,1290.301636,1121.685913,10.63498783,0.440314025,10.63498783,13.18026733,0,90
1.604269743,1.589547753,91.0743776,91.91788547,0.741258741,198.3135681,1292.63147,1125.038452,10.62427807,2.09974575,10.62427807,13.1851368,0,90
1.579015732,1.583251476,90.7136275,90.47093722,0.748251748,198.4277802,1293.881348,1124.762695,10.61358929,1.883222699,10.61358929,13.189991,0,90
1.626385212,1.592072248,91.21902052,93.18500851,0.755244755,198.5387115,1297.12207,1126.477295,10.60289383,2.292424679,10.60289383,13.19472122,0,90
1.622479916,1.59486866,91.37924309,92.96125151,0.762237762,198.6516113,1293.90271,1131.937622,10.59219551,2.552526951,10.59219551,13.19952869,0,90
1.596108794,1.583136559,90.7070432,91.45029755,0.769230769,198.7684021,1285.647095,1125.763306,10.58156109,2.20138073,10.58156109,13.20450306,0,90
1.568411946,1.581762791,90.6283321,89.86338506,0.776223776,198.8802032,1288.96106,1124.854248,10.57097149,1.366924524,10.57097149,13.20929813,0,90
1.634724855,1.594229221,91.34260596,93.66283488,0.783216783,198.9886627,1301.375,1127.766846,10.5604372,2.167504787,10.5604372,13.21399021,0,90
1.489524126,1.582717419,90.68302825,85.34344591,0.79020979,199.1005249,1278.638916,1121.919434,10.54991436,1.648009181,10.54991436,13.21880817,0,90
1.59318161,1.585463405,90.84036166,91.28258226,0.797202797,199.2082672,1294.783813,1143.480835,10.53946018,4.684088707,10.53946018,13.22349072,0,90
1.637660503,1.594976902,91.38544491,93.83103512,0.804195804,199.3143616,1299.8479,1129.396606,10.52902222,2.497764111,10.52902222,13.22809601,0,90
1.61228931,1.593433142,91.29699396,92.37737279,0.811188811,199.4250031,1295.84436,1132.459229,10.51863194,2.892074108,10.51863194,13.23286629,0,90
1.633705616,1.599195719,91.6271653,93.60443676,0.818181818,199.5388336,1293.315796,1135.389771,10.50826931,3.599043131,10.50826931,13.2377615,0,90
1.558119059,1.58057034,90.56000971,89.27364604,0.825174825,199.6564026,1290.636841,1125.898438,10.49797535,1.509765744,10.49797535,13.24278069,0,90
1.517697692,1.586493254,90.89936766,86.95767232,0.832167832,199.7700348,1294.240234,1124.72644,10.48772049,1.588525891,10.48772049,13.24765778,0,90
1.582630515,1.582266569,90.65719648,90.67804904,0.839160839,199.8824921,1296.848389,1224.616455,10.47752285,6.330177307,10.47752285,13.25248623,0,90
1.551215649,1.583232045,90.71251418,88.87810978,0.846153846,199.9917297,1311.144897,1126.661011,10.46736145,1.277937889,10.46736145,13.25720978,0,90
1.581245542,1.586333632,90.89022204,90.59869591,0.853146853,200.0986938,1302.805542,1132.592407,10.45718479,2.695773602,10.45718479,13.26184177,0,90
1.616193056,1.604967713,91.95787623,92.60104099,0.86013986,200.2044983,1300.952881,1138.904907,10.44704056,2.050297737,10.44704056,13.26642418,0,90
1.584622145,1.585592628,90.84776558,90.79216101,0.867132867,200.319397,1290.856323,1132.415894,10.43696117,2.32042098,10.43696117,13.27132607,0,90
1.589936614,1.595142126,91.39491155,91.09665768,0.874125874,200.4312286,1294.073242,1239.582275,10.42695332,7.115418911,10.42695332,13.2761364,0,90
1.584920406,1.586724043,90.91259091,90.80925015,0.881118881,200.5445099,1290.098633,1277.846313,10.41699123,7.276558399,10.41699123,13.28097534,0,90
1.61636436,1.60125041,91.74489044,92.61085598,0.888111888,200.655304,1291.10791,1140.960693,10.40709496,3.275472164,10.40709496,13.28571987,0,90
1.566629529,1.578425407,90.43711412,89.76126007,0.895104895,200.7711639,1296.729492,1131.09436,10.39728355,1.723343849,10.39728355,13.29065609,0,90
1.586569548,1.58400178,90.75661671,90.90373898,0.902097902,200.8810883,1290.509766,1133.924194,10.38749599,3.602679968,10.38749599,13.29536819,0,90
1.619803309,1.593399286,91.29505418,92.80789327,0.909090909,200.9882202,1288.231445,1145.850464,10.37776089,4.384531021,10.37776089,13.2999897,0,90
1.59275949,1.584108949,90.76275705,91.25839656,0.916083916,201.0965118,1289.700684,1141.380127,10.36808872,3.252451181,10.36808872,13.30462646,0,90
1.584746003,1.581419826,90.60868164,90.79925758,0.923076923,201.2018433,1278.930786,1136.417725,10.35846233,2.829069138,10.35846233,13.30916309,0,90
1.567765951,1.589564681,91.07534749,89.82637227,0.93006993,201.3023682,1298.055786,1131.707275,10.34891319,2.329956293,10.34891319,13.3135376,0,90
1.599213362,1.581895471,90.6359341,91.62817617,0.937062937,201.4045105,1291.079956,1138.068848,10.33938789,2.548302174,10.33938789,13.31798077,0,90
1.595397115,1.580234289,90.54075541,91.40952132,0.944055944,201.504303,1294.598267,1135.717285,10.32988644,2.834189415,10.32988644,13.32233524,0,90
1.59412241,1.600184917,91.68384221,91.33648611,0.951048951,201.6007233,1291.725464,1275.91687,10.32041645,7.225156307,10.32041645,13.32654476,0,90
1.586379766,1.588075757,90.99003842,90.89286532,0.958041958,201.7026062,1268.142944,1250.373413,10.31100273,7.220142841,10.31100273,13.33093071,0,90
1.574678659,1.593144894,91.28047856,90.22244128,0.965034965,201.8034668,1295.548218,1136.733032,10.30166817,2.101233006,10.30166817,13.33527088,0,90
1.607121468,1.588232517,90.99902012,92.08127726,0.972027972,201.9065247,1292.531128,1133.159058,10.29236698,1.377376556,10.29236698,13.33968544,0,90
1.611775398,1.583323479,90.71775293,92.34792784,0.979020979,202.0090637,1297.348267,1133.918213,10.28308582,1.347249031,10.28308582,13.34407139,0,90
1.456821442,1.590107322,91.10643851,83.46972011,0.986013986,202.1092987,1297.925415,1131.073975,10.27381992,0.318498015,10.27381992,13.34837151,0,90
1.61804831,1.596190214,91.45496257,92.70733923,0.993006993,202.2125549,1290.056885,1137.182373,10.26457405,2.269144535,10.26457405,13.35278606,0,90
1.582152605,1.581923962,90.63756651,90.65066682,1,202.3187561,1287.674927,1221.37207,10.25537682,6.223952293,10.25537682,13.35732269,0,90
1.5592767,1.579406023,90.49329926,89.339974,1.006993007,202.4211426,1288.914063,1136.619629,10.24619961,3.408234358,10.24619961,13.36171627,0,90
1.610511422,1.590298414,91.1173873,92.27550735,1.013986014,202.5189056,1294.44873,1137.105957,10.23705578,1.678001642,10.23705578,13.36594486,0,90
1.604890823,1.582404137,90.66507851,91.95347076,1.020979021,202.6186981,1293.366333,1137.598755,10.22794247,0.489958465,10.22794247,13.37024975,0,90
1.601188421,1.590746045,91.14303466,91.74133874,1.027972028,202.7160645,1291.696533,1137.067383,10.21885204,0.915031493,10.21885204,13.37446594,0,90
1.579921007,1.576828003,90.34558959,90.52280567,1.034965035,202.8158112,1301.022339,1153.128784,10.20979977,4.033967495,10.20979977,13.37876034,0,90
1.611050606,1.59173286,91.19957497,92.30640029,1.041958042,202.9092712,1294.824463,1137.563354,10.20073986,1.649358749,10.20073986,13.38284969,0,90
1.603163123,1.586755276,90.91438042,91.85448083,1.048951049,203.0058441,1293.009277,1139.859375,10.19172764,1.854717731,10.19172764,13.38704586,0,90
1.625133157,1.597237825,91.51498627,93.11327103,1.055944056,203.1020355,1299.202393,1136.94751,10.18275833,0.880254269,10.18275833,13.39122868,0,90
1.594478011,1.579154134,90.47886707,91.35686056,1.062937063,203.203598,1286.511841,1141.977539,10.17380619,3.520440102,10.17380619,13.39557266,0,90
1.652700424,1.603937864,91.89887023,94.69275911,1.06993007,203.300705,1308.822998,1140.216187,10.16488743,1.942960858,10.16488743,13.39974213,0,90
1.582632661,1.590577483,91.13337677,90.67817199,1.076923077,203.4066162,1286.070679,1138.176392,10.15598011,2.391980171,10.15598011,13.40423584,0,90
1.662989736,1.600516081,91.70281648,95.28229322,1.083916084,203.5127869,1297.829468,1138.293335,10.14711761,0.954947054,10.14711761,13.40872192,0,90
1.618113399,1.595830917,91.43437638,92.71106851,1.090909091,203.6237793,1292.747559,1145.208008,10.1383028,3.548099756,10.1383028,13.41337872,0,90
1.599689007,1.579851627,90.5188305,91.65542862,1.097902098,203.7371368,1289.834717,1139.188843,10.12950802,1.202150702,10.12950802,13.41812515,0,90
1.555611968,1.577644944,90.39239687,89.13000033,1.104895105,203.8442383,1293.892212,1140.534424,10.12073421,3.378931284,10.12073421,13.42262173,0,90
1.639921665,1.585145116,90.82212505,93.96059015,1.111888112,203.9444275,1296.092407,1140.70813,10.11198139,1.450900197,10.11198139,13.42687607,0,90
1.600547791,1.600005269,91.67354912,91.70463331,1.118881119,204.0429688,1292.779175,1196.286255,10.10323906,7.897328377,10.10323906,13.43106651,0,90
1.582903981,1.584123611,90.76359716,90.6937175,1.125874126,204.1462555,1281.722168,1269.328857,10.09451866,7.103797436,10.09451866,13.43543434,0,90
1.526964426,1.587562084,90.96060714,87.48861708,1.132867133,204.2471619,1292.587158,1137.633545,10.08583355,1.586461425,10.08583355,13.43970394,0,90
1.576410294,1.579073191,90.47422937,90.3216566,1.13986014,204.3471985,1293.837524,1161.028564,10.07716465,3.784053564,10.07716465,13.44393253,0,90
1.612260938,1.588211775,90.99783167,92.3757472,1.146853147,204.4417267,1299.725098,1143.473145,10.0684948,1.676870704,10.0684948,13.44795799,0,90
1.64521122,1.58698082,90.92730314,94.2636593,1.153846154,204.5359955,1293.023804,1141.322754,10.05981445,1.523202896,10.05981445,13.45201302,0,90
1.586286306,1.579868913,90.51982088,90.88751046,1.160839161,204.6294708,1302.088745,1143.650391,10.05115032,2.310376644,10.05115032,13.45603085,0,90
1.599733233,1.586387038,90.89328196,91.65796262,1.167832168,204.7201843,1291.802979,1149.318115,10.042449,3.085379601,10.042449,13.4599514,0,90
1.532931566,1.591754556,91.20081806,87.83050903,1.174825175,204.8111115,1299.430176,1139.411865,10.0338192,0.822146356,10.0338192,13.46390057,0,90
1.587842107,1.579597116,90.50424805,90.97665125,1.181818182,204.9042969,1300.627197,1153.204712,10.02519131,3.092140913,10.02519131,13.46792221,0,90
1.580166459,1.58400476,90.75678746,90.53686903,1.188811189,204.9937592,1306.362793,1263.520508,10.01655483,7.075010777,10.01655483,13.471838,0,90
1.615236282,1.593618393,91.30760807,92.54622189,1.195804196,205.0826263,1299.109009,1145.013062,10.00790119,2.463181973,10.00790119,13.47571945,0,90
1.592834234,1.58221817,90.65442342,91.26267909,1.202797203,205.1748657,1283.283691,1142.136597,9.999278069,1.792997599,9.999278069,13.47973442,0,90
1.664815664,1.584633827,90.79283037,95.38691123,1.20979021,205.2644043,1292.53125,1143.452637,9.990694046,0.925965428,9.990694046,13.4836607,0,90
1.584726214,1.582612276,90.67700402,90.79812377,1.216783217,205.3523102,1292.01123,1146.428589,9.982147217,1.328207493,9.982147217,13.4875164,0,90
1.611322761,1.596307516,91.46168348,92.32199361,1.223776224,205.4388275,1290.189087,1159.730957,9.973639488,4.497525692,9.973639488,13.49131012,0,90
1.647463202,1.602141142,91.79592561,94.39268841,1.230769231,205.5298309,1299.870239,1147.404175,9.965176582,1.92855227,9.965176582,13.49526978,0,90
1.548907518,1.588163257,90.99505178,88.74586366,1.237762238,205.6284637,1286.664795,1142.17334,9.956758499,0.945551932,9.956758499,13.4995203,0,90
1.610645771,1.583236575,90.71277373,92.28320497,1.244755245,205.726944,1300.473999,1145.911255,9.948384285,1.861369252,9.948384285,13.50374222,0,90
1.606840611,1.599662304,91.65389866,92.06518533,1.251748252,205.8236389,1294.423706,1154.767456,9.939986229,2.976125717,9.939986229,13.50789452,0,90
1.597379327,1.586796522,90.91674366,91.52309371,1.258741259,205.9259033,1292.823975,1155.477417,9.93162632,3.921006441,9.93162632,13.51224422,0,90
1.592490554,1.584026456,90.75803056,91.24298765,1.265734266,206.0279541,1274.651367,1153.066406,9.923298836,3.114560127,9.923298836,13.51657295,0,90
1.602446318,1.58916676,91.05254832,91.8134109,1.272727273,206.1286469,1301.034546,1151.113159,9.915045738,2.72734642,9.915045738,13.52083683,0,90
1.596647739,1.590356708,91.12072726,91.48117684,1.27972028,206.2285614,1296.839722,1147.414063,9.90676403,1.754487991,9.90676403,13.5250597,0,90
1.579711795,1.578841567,90.46095831,90.51081869,1.286713287,206.3300629,1285.167114,1226.988037,9.898490906,6.110434532,9.898490906,13.52931976,0,90
1.601800323,1.583226919,90.71222048,91.7763981,1.293706294,206.4256744,1296.789551,1146.16748,9.890280724,1.791468978,9.890280724,13.53337765,0,90
1.599504948,1.590586424,91.13388904,91.64488281,1.300699301,206.5196381,1290.919556,1155.811157,9.882077217,2.21859622,9.882077217,13.53735352,0,90
1.605742097,1.581503153,90.61345594,92.00224514,1.307692308,206.6149902,1284.367188,1147.21875,9.873896599,1.850007415,9.873896599,13.54137802,0,90
1.569846272,1.577558398,90.38743815,89.9455659,1.314685315,206.7057343,1287.973022,1195.088379,9.865745544,7.820999146,9.865745544,13.54522991,0,90
1.602746487,1.590011597,91.10095387,91.83060932,1.321678322,206.7905731,1284.509033,1149.825806,9.85761261,2.387084723,9.85761261,13.54888439,0,90
1.564348459,1.582285404,90.65827565,89.6305644,1.328671329,206.8763428,1289.837402,1147.318848,9.849510193,2.87492609,9.849510193,13.55259705,0,90
1.583572149,1.585099816,90.81952958,90.73200071,1.335664336,206.9599915,1304.901733,1193.934814,9.841423988,4.577957153,9.841423988,13.55621719,0,90
1.522319913,1.583505988,90.72820995,87.22250608,1.342657343,207.0434418,1291.411011,1146.045044,9.833303452,0.000804231,9.833303452,13.55983925,0,90
1.582349062,1.58204329,90.64440353,90.66192297,1.34965035,207.1260071,1303.445068,1242.463867,9.825191498,6.013306618,9.825191498,13.56341839,0,90
1.607089639,1.583678007,90.73806592,92.0794536,1.356643357,207.2064667,1287.80249,1151.206177,9.817054749,1.813735366,9.817054749,13.56691456,0,90
1.588488698,1.589688063,91.08241673,91.0136982,1.363636364,207.2855835,1291.991455,1187.673706,9.808939934,4.578974247,9.808939934,13.57034874,0,90
1.639127254,1.595413446,91.41045706,93.91507377,1.370629371,207.3687897,1282.313232,1155.008179,9.800851822,2.737523794,9.800851822,13.57392311,0,90
1.500556231,1.590772748,91.14456462,85.97553893,1.377622378,207.4572296,1289.958984,1146.764038,9.792787552,0.088812605,9.792787552,13.57765007,0,90
1.624080062,1.580632687,90.5635819,93.05293314,1.384615385,207.5471649,1291.292603,1148.693848,9.784763336,0.811225057,9.784763336,13.58142567,0,90
1.520204425,1.595864177,91.436282,87.10129754,1.391608392,207.6347198,1299.990479,1147.000854,9.776736259,1.07968545,9.776736259,13.58513355,0,90
1.616621256,1.582666278,90.6800981,92.62557503,1.398601399,207.7267609,1280.487671,1149.785767,9.768702507,1.285080671,9.768702507,13.58899975,0,90
1.578929782,1.584248304,90.77074154,90.46601265,1.405594406,207.8153687,1289.762451,1150.757935,9.760708809,1.639411926,9.760708809,13.59275436,0,90
1.601787686,1.590379119,91.12201134,91.7756741,1.412587413,207.9020691,1302.768188,1152.464722,9.75274086,2.260649681,9.75274086,13.59644699,0,90
1.552257419,1.589112043,91.04941326,88.93779881,1.41958042,207.9909973,1303.555542,1149.394653,9.744729996,1.739441752,9.744729996,13.60022926,0,90
1.608738065,1.586798906,90.91688027,92.17390145,1.426573427,208.082489,1286.761597,1156.739746,9.736721992,3.326463461,9.736721992,13.60411167,0,90
1.545879245,1.581320286,90.60297843,88.57235636,1.433566434,208.1737823,1273.509888,1149.167969,9.728756905,1.549104691,9.728756905,13.60802555,0,90
1.565508962,1.588853478,91.03459858,89.69705629,1.440559441,208.2608643,1293.791016,1149.930054,9.72088623,1.030786991,9.72088623,13.61179543,0,90
1.617378473,1.588593006,91.01967462,92.66896039,1.447552448,208.3483887,1296.056152,1152.250732,9.713003159,2.324549675,9.713003159,13.615592,0,90
1.582369566,1.585284472,90.83010955,90.66309776,1.454545455,208.4368744,1285.510254,1151.494507,9.705123901,2.113462687,9.705123901,13.61941624,0,90
1.619174361,1.587960005,90.98340631,92.77185719,1.461538462,208.5242767,1294.550659,1152.133179,9.69726944,1.367351651,9.69726944,13.62318039,0,90
1.543553352,1.603341818,91.86471928,88.43909254,1.468531469,208.611618,1299.014038,1150.294556,9.689437866,0.824885905,9.689437866,13.62693596,0,90
1.570530891,1.583702445,90.7394661,89.98479167,1.475524476,208.707962,1286.70813,1154.609253,9.681620598,2.170209169,9.681620598,13.63101387,0,90
1.611032486,1.58691752,90.92367631,92.3053621,1.482517483,208.8030853,1284.053223,1152.789673,9.673841476,2.322398663,9.673841476,13.63503456,0,90
1.590946674,1.589487553,91.07092836,91.15452987,1.48951049,208.8963318,1289.858887,1157.617188,9.666119576,1.723068595,9.666119576,13.63896465,0,90
1.411425471,1.582467318,90.66869851,80.8687226,1.496503497,208.9920349,1297.325806,1141.708862,9.658414841,0.780885637,9.658414841,13.64299488,0,90
1.590144992,1.580283284,90.54356262,91.10859685,1.503496503,209.0845337,1287.660034,1160.900635,9.650715828,4.090889454,9.650715828,13.64693928,0,90
1.623313308,1.592383742,91.2368678,93.00900136,1.51048951,209.1734009,1298.246094,1156.541626,9.643021584,1.586907148,9.643021584,13.65074825,0,90
1.613176346,1.596890211,91.49506944,92.42819623,1.517482517,209.2650757,1293.722046,1156.576538,9.635305405,2.199278831,9.635305405,13.65463829,0,90
1.553521514,1.58699584,90.92816374,89.01022613,1.524475524,209.3606567,1286.376221,1152.628174,9.627599716,0.327822894,9.627599716,13.6586647,0,90
1.356344461,1.582995653,90.69896991,77.71281321,1.531468531,209.4550781,1295.840332,1148.74231,9.619914055,1.131977558,9.619914055,13.66264439,0,90
1.589010358,1.591805816,91.20375504,91.04358711,1.538461538,209.5472565,1288.932373,1278.985596,9.612221718,6.83671999,9.612221718,13.66653252,0,90
1.522775173,1.582438469,90.66704561,87.24859057,1.545454545,209.6409454,1289.595215,1152.684448,9.604550362,1.509777188,9.604550362,13.67050171,0,90
1.597499132,1.586930037,90.92439348,91.52995805,1.552447552,209.7329407,1295.319702,1155.909668,9.596892357,0.998411417,9.596892357,13.6744051,0,90
1.598529816,1.58866322,91.0236976,91.58901186,1.559440559,209.8243713,1302.334229,1160.422119,9.589222908,2.749716282,9.589222908,13.6782856,0,90
1.662939906,1.587015033,90.9292634,95.2794382,1.566433566,209.9177094,1293.513794,1156.444702,9.581531525,1.418818355,9.581531525,13.68222713,0,90
1.60660553,1.586445212,90.8966151,92.0517162,1.573426573,210.0107269,1291.608765,1159.771484,9.573863983,2.707813501,9.573863983,13.68614674,0,90
1.575211644,1.579239845,90.48377797,90.25297905,1.58041958,210.1025238,1294.527832,1155.977051,9.566228867,1.56234622,9.566228867,13.69002914,0,90
1.5807091,1.589117289,91.04971379,90.56796005,1.587412587,210.190979,1288.863647,1157.302368,9.558587074,1.732647061,9.558587074,13.69377613,0,90
1.614393353,1.604003429,91.90262683,92.49792563,1.594405594,210.2803345,1298.657349,1164.288086,9.550964355,2.899172783,9.550964355,13.69755363,0,90
1.556203961,1.577556849,90.38734936,89.16391905,1.601398601,210.3774109,1288.753418,1155.619507,9.543326378,1.554961681,9.543326378,13.70155621,0,90
1.647870302,1.590977192,91.1562784,94.4160135,1.608391608,210.4682159,1290.580566,1157.477783,9.535733223,0.899347007,9.535733223,13.70536709,0,90
1.623353124,1.591458797,91.18387236,93.01128265,1.615384615,210.5606079,1298.526001,1163.30188,9.528149605,2.965848446,9.528149605,13.70922565,0,90
1.589361787,1.591521382,91.18745821,91.06372251,1.622377622,210.6567993,1296.440186,1253.454468,9.520571709,6.15229702,9.520571709,13.71319389,0,90
1.577771306,1.594713926,91.37037751,90.39963687,1.629370629,210.7540283,1295.02478,1156.81604,9.512997627,0.987266123,9.512997627,13.71719551,0,90
1.466549397,1.592357993,91.23539248,84.02709087,1.636363636,210.8546906,1294.639771,1155.323975,9.505433083,1.053509712,9.505433083,13.72131634,0,90
1.56859982,1.587023139,90.92972785,89.87414944,1.643356643,210.957077,1286.0448,1158.588257,9.497873306,1.72112906,9.497873306,13.72547817,0,90
1.633026719,1.603293061,91.86192573,93.56553884,1.65034965,211.0578461,1299.608765,1161.67395,9.490354538,1.690684199,9.490354538,13.72958755,0,90
1.590817213,1.57899189,90.46957118,91.14711229,1.657342657,211.1650848,1285.663452,1159.343994,9.482857704,1.761955976,9.482857704,13.73393154,0,90
1.58496809,1.585230947,90.82704279,90.81198222,1.664335664,211.2667236,1299.255249,1243.421387,9.475369453,5.838044643,9.475369453,13.73809338,0,90
1.568035483,1.587165833,90.93790359,89.84181532,1.671328671,211.3657684,1294.007202,1158.340088,9.467851639,0.447119355,9.467851639,13.74218369,0,90
1.581519246,1.580948234,90.58166141,90.61437802,1.678321678,211.4651489,1288.26355,1215.880981,9.460330963,5.397314072,9.460330963,13.74628735,0,90
0.522498429,1.588592291,91.01963363,29.93695477,1.685314685,211.5600128,1300.612915,1124.678223,9.452810287,1.976025701,9.452810287,13.75023174,0,90
1.560005426,1.594490051,91.35755041,89.38172695,1.692307692,211.6559753,1299.487427,1159.118774,9.445272446,1.021389127,9.445272446,13.75421333,0,90
1.638278842,1.590678334,91.13915511,93.86646331,1.699300699,211.7562714,1294.295532,1160.091797,9.437725067,0.429663092,9.437725067,13.7583437,0,90
1.624315858,1.589759827,91.08652851,93.06644325,1.706293706,211.8566284,1288.123901,1170.26123,9.430196762,4.033026218,9.430196762,13.7624836,0,90
1.658623338,1.600771904,91.71747406,95.03211705,1.713286713,211.9564667,1299.683838,1161.824463,9.422686577,1.241168618,9.422686577,13.7665987,0,90
1.616278172,1.589988708,91.09964247,92.60591775,1.72027972,212.0615845,1302.168213,1161.884155,9.415196419,0.932593226,9.415196419,13.77090359,0,90
1.598026514,1.588768721,91.02974231,91.56017481,1.727272727,212.166748,1296.765869,1176.78479,9.407679558,4.32101202,9.407679558,13.77520943,0,90
1.584171653,1.592415929,91.23871195,90.76634973,1.734265734,212.2706451,1297.915161,1161.004517,9.400159836,0.483306557,9.400159836,13.77945805,0,90
1.584296465,1.57652235,90.32807698,90.77350094,1.741258741,212.3772583,1288.924194,1164.52478,9.392650604,1.445273757,9.392650604,13.78377151,0,90
1.584486127,1.579957843,90.5249162,90.78436777,1.748251748,212.4772797,1294.624512,1171.110229,9.385146141,2.209308624,9.385146141,13.78783226,0,90
1.170546293,1.594170094,91.33921819,67.06736233,1.755244755,212.572464,1298.509399,1136.257813,9.377628326,3.146620035,9.377628326,13.79173183,0,90
1.558986425,1.58910346,91.04892149,89.32334249,1.762237762,212.6705017,1291.613281,1164.211304,9.370127678,1.941480994,9.370127678,13.79572678,0,90
1.572719574,1.580128789,90.53471069,90.11019395,1.769230769,212.7692261,1286.231689,1162.321411,9.362652779,0.716075122,9.362652779,13.79971409,0,90
1.599984288,1.589958072,91.09788711,91.672347,1.776223776,212.8622437,1304.467773,1169.998413,9.355210304,2.448679209,9.355210304,13.80352497,0,90
1.566873312,1.588920474,91.03843715,89.77522781,1.783216783,212.9568787,1287.536621,1163.861084,9.347754478,1.442290902,9.347754478,13.80739212,0,90
1.582350492,1.581161737,90.59389428,90.66200493,1.79020979,213.0504913,1295.253418,1183.133545,9.340352058,4.520490646,9.340352058,13.81124496,0,90
1.630387068,1.592285395,91.23123289,93.41429796,1.797202797,213.1407471,1285.622559,1165.071045,9.332942963,1.189927101,9.332942963,13.81501389,0,90
1.576195002,1.595846415,91.43526431,90.30932128,1.804195804,213.2339935,1282.096802,1164.908691,9.32557869,1.73271656,9.32557869,13.81887245,0,90
1.587816954,1.589881659,91.09350896,90.97521008,1.811188811,213.3304291,1293.503296,1267.279785,9.318257332,6.314637661,9.318257332,13.82283688,0,90
1.58285892,1.591468692,91.18443927,90.69113569,1.818181818,213.4272308,1290.815186,1165.943115,9.310936928,1.730120897,9.310936928,13.82681847,0,90
1.575691938,1.575691938,90.28049788,90.28049788,1.825174825,213.5254822,1290.764526,1290.764526,9.303617477,9.303617477,9.303617477,13.83083725,0,90
1.60789907,1.585242867,90.82772581,92.12583058,1.832167832,213.6161804,1289.334839,1167.370728,9.296318054,1.510490656,9.296318054,13.83461666,0,90
1.582458138,1.58367312,90.73778588,90.66817259,1.839160839,213.7056274,1290.653198,1286.029297,9.289059639,6.654754639,9.289059639,13.83836937,0,90
1.575176001,1.577589035,90.38919351,90.25093682,1.846153846,213.793335,1293.244263,1165.487305,9.281807899,0.998925805,9.281807899,13.84205532,0,90
1.644941568,1.600608706,91.70812353,94.24820941,1.853146853,213.8774719,1303.587769,1167.230103,9.274515152,1.050031662,9.274515152,13.84559631,0,90
1.592509508,1.585991144,90.87059891,91.24407365,1.86013986,213.9693909,1289.764282,1175.82019,9.267199516,3.78678298,9.267199516,13.84942436,0,90
0.15083766,1.592302322,91.23220278,8.6423613,1.867132867,214.0601044,1288.527344,796.5037231,9.259906769,7.739014149,9.259906769,13.85320187,0,90
1.445963502,1.578471899,90.43977789,82.84760599,1.874125874,214.1517792,1289.522339,1163.653076,9.252631187,0.904654026,9.252631187,13.85699368,0,90
1.580053329,1.579743981,90.51266284,90.53038718,1.881118881,214.2392578,1302.455933,1264.139526,9.245349884,6.00793314,9.245349884,13.86065388,0,90
1.59788394,1.587671161,90.96685676,91.5520059,1.888111888,214.3240509,1286.140625,1179.809448,9.238040924,4.272517681,9.238040924,13.86421776,0,90
1.61329484,1.596214533,91.45635593,92.43498543,1.895104895,214.4080811,1302.113403,1168.404785,9.230772972,1.024598718,9.230772972,13.8677578,0,90
1.587595463,1.59031868,91.11854843,90.96251959,1.902097902,214.4988556,1302.477783,1297.795288,9.223505974,6.617702961,9.223505974,13.87151432,0,90
1.65063858,1.597655654,91.53892609,94.57462415,1.909090909,214.5915833,1300.733887,1171.995972,9.216218948,1.818131924,9.216218948,13.87538624,0,90
1.643851519,1.587008953,90.92891506,94.18575416,1.916083916,214.6892395,1292.916748,1168.861084,9.208931923,1.406542182,9.208931923,13.87943268,0,90
1.59957993,1.595543265,91.41789513,91.649179,1.923076923,214.786438,1293.792236,1207.145264,9.201662064,5.751263618,9.201662064,13.88345432,0,90
1.585296988,1.586472392,90.89817238,90.83082672,1.93006993,214.8857574,1294.493774,1256.967041,9.194411278,6.000418663,9.194411278,13.88756275,0,90
1.589313149,1.580674171,90.56595881,91.06093579,1.937062937,214.9837341,1296.438477,1172.269775,9.187184334,2.365918636,9.187184334,13.89160538,0,90
1.579808116,1.602100968,91.79362384,90.51633748,1.944055944,215.077179,1297.782104,1169.227905,9.179923058,1.400576949,9.179923058,13.89548492,0,90
1.58216989,1.579545736,90.50130424,90.65165719,1.951048951,215.1776428,1291.477661,1175.103638,9.172676086,2.54376626,9.172676086,13.89959431,0,90
1.581627846,1.579952598,90.52461567,90.62060032,1.958041958,215.2737122,1277.888672,1217.583862,9.165438652,6.359068871,9.165438652,13.90355587,0,90
1.583968878,1.586018085,90.87214253,90.75473158,1.965034965,215.3640442,1293.401001,1188.72168,9.158240318,5.799883842,9.158240318,13.90729332,0,90
1.580888391,1.580473661,90.55447043,90.57823266,1.972027972,215.4538727,1295.209961,1206.82019,9.151043892,5.724578857,9.151043892,13.91100407,0,90
1.589674592,1.591124415,91.16471368,91.08164492,1.979020979,215.5415039,1299.309082,1260.390747,9.143819809,5.97362709,9.143819809,13.9146347,0,90
1.594821215,1.580751419,90.57038477,91.37652468,1.986013986,215.6300354,1292.154297,1172.855591,9.136618614,1.966189265,9.136618614,13.9183054,0,90
0.049055923,0.049055923,2.810697335,2.810697335,1.993006993,215.7155762,57.39187241,57.39187241,13.92185307,9.129404068,13.92185307,13.92185307,0,90
1.589335442,0.026170526,1.49946067,91.06221303,2,215.4922028,32.18941498,1288.905396,13.91484642,6.560618401,13.91484642,13.91484642,0,90
1.271259427,0.028243272,1.618220264,72.83779984,2.006993007,215.1848297,34.57229614,1142.734253,13.90494251,3.699202299,13.90494251,13.90494251,0,90
0.04232337,0.04232337,2.424950449,2.424950449,2.013986014,214.823349,54.61558151,54.61558151,13.8931551,13.8931551,13.8931551,13.8931551,0,90
1.583013535,0.045421936,2.602485208,90.69999444,2.020979021,214.422699,53.05261612,1168.820557,13.87997913,1.913629174,13.87997913,13.87997913,0,90
1.557936072,0.035683192,2.044496319,89.2631617,2.027972028,213.9948273,48.9995575,1165.688843,13.86582851,1.642341971,13.86582851,13.86582851,0,90
1.588804007,0.047822475,2.740026008,91.03176405,2.034965035,213.5462494,56.95925522,1203.148315,13.85101795,3.922693491,13.85101795,13.85101795,0,90
1.581495643,0.033551149,1.92233924,90.61302564,2.041958042,213.0806274,39.1273613,1279.369751,13.83562851,6.544322491,13.83562851,13.83562851,0,90
1.593232036,0.0281015,1.610097355,91.28547143,2.048951049,212.6038971,40.76792526,1163.451782,13.81982136,1.958187103,13.81982136,13.81982136,0,90
1.544828415,0.039206661,2.24637622,88.51214825,2.055944056,212.1184082,49.81850433,1160.020142,13.80367565,0.49993974,13.80367565,13.80367565,0,90
0.204944253,0.03326026,1.905672511,11.74244073,2.062937063,211.6265869,39.54332352,1055.264893,13.7872858,3.722099066,13.7872858,13.7872858,0,90
1.584486723,0.056362182,3.229315147,90.78440192,2.06993007,211.1316376,87.38175964,1159.928467,13.77073097,1.83174479,13.77073097,13.77073097,0,90
1.591328025,0.04292208,2.459254007,91.17637965,2.076923077,210.632843,56.87217712,1156.679199,13.75403786,0.673560858,13.75403786,13.75403786,0,90
1.271388888,0.043683499,2.502880133,72.84521742,2.083916084,210.1341705,64.71643829,1139.462036,13.73731995,2.18415308,13.73731995,13.73731995,0,90
1.606150508,0.096767977,5.544396667,92.02564537,2.090909091,209.6344147,112.6218796,1155.054932,13.72055912,1.3731215,13.72055912,13.72055912,0,90
1.575398326,0.037915666,2.17240762,90.26367513,2.097902098,209.1380005,56.59107971,1157.915527,13.70388126,3.33357358,13.70388126,13.70388126,0,90
1.60180378,0.039959762,2.289525727,91.77659618,2.104895105,208.6422119,47.09021759,1166.829956,13.68723297,4.231390953,13.68723297,13.68723297,0,90
1.59118855,0.032968614,1.888962453,91.16838832,2.111888112,208.1493683,39.52025604,1156.00708,13.67067814,3.333977699,13.67067814,13.67067814,0,90
1.631321192,0.041117221,2.355843235,93.46781932,2.118881119,207.6608582,49.68115234,1148.587158,13.65424442,0.849603236,13.65424442,13.65424442,0,90
1.606960297,0.035296831,2.022359463,92.07204284,2.125874126,207.1775055,42.79278946,1147.187012,13.63794804,0.887757778,13.63794804,13.63794804,0,90
1.581853628,0.036365028,2.083562653,90.6335367,2.132867133,206.6985016,45.99161148,1145.67334,13.62178802,1.263576508,13.62178802,13.62178802,0,90
1.553524852,0.045252282,2.592764782,89.01041738,2.13986014,206.223587,51.79210281,1143.840332,13.60576439,0.505408645,13.60576439,13.60576439,0,90
1.587060571,0.036889147,2.113592434,90.93187253,2.146853147,205.7539368,51.8685379,1148.411133,13.58988667,1.414345264,13.58988667,13.58988667,0,90
1.613576412,0.041895773,2.400450987,92.45111834,2.153846154,205.2884064,47.83508682,1147.419556,13.57414532,2.632806063,13.57414532,13.57414532,0,90
1.585318685,0.037191741,2.130929802,90.83206981,2.160839161,204.8270111,43.28500366,1262.494995,13.55853748,6.522342205,13.55853748,13.55853748,0,90
1.596354842,0.035396345,2.028061176,91.46439506,2.167832168,204.3710327,40.66476059,1140.497925,13.54309845,1.673312306,13.54309845,13.54309845,0,90
1.585400343,0.03736287,2.140734752,90.83674849,2.174825175,203.9206085,43.15783691,1186.572388,13.52783012,7.564263344,13.52783012,13.52783012,0,90
1.612845421,0.038437266,2.202293112,92.40923562,2.181818182,203.4751129,44.59335709,1151.942627,13.51272202,4.486316681,13.51272202,13.51272202,0,90
1.657934785,0.037729666,2.161750603,94.99266588,2.188811189,203.0345764,61.12894821,1136.146729,13.49776268,0.841721237,13.49776268,13.49776268,0,90
1.598932147,0.050212841,2.876983894,91.61206375,2.195804196,202.5990601,58.85882568,1148.483765,13.48297882,3.374774694,13.48297882,13.48297882,0,90
1.588901997,0.028354917,1.624617057,91.03737847,2.202797203,202.1676788,39.69731522,1136.43335,13.46834087,2.548923016,13.46834087,13.46834087,0,90
1.590892315,0.046685562,2.67488564,91.1514153,2.20979021,201.7390137,55.1488266,1131.649292,13.45379066,0.320668399,13.45379066,13.45379066,0,90
1.623187184,0.039306898,2.252119342,93.00177502,2.216783217,201.3145294,50.95066071,1132.035645,13.43938065,1.503643274,13.43938065,13.43938065,0,90
1.630341053,0.026933853,1.543196079,93.4116615,2.223776224,200.8936157,31.17606163,1132.829224,13.42506218,2.371208906,13.42506218,13.42506218,0,90
1.487187862,0.04920157,2.819042332,85.20958786,2.230769231,200.477005,55.47228622,1126.07373,13.4108839,1.313820243,13.4108839,13.4108839,0,90
1.594089508,0.027961142,1.602055448,91.33460098,2.237762238,200.0640564,31.90572739,1140.370361,13.39683342,3.599067688,13.39683342,13.39683342,0,90
1.622339129,0.047114011,2.699433981,92.95318506,2.244755245,199.6552277,55.55259705,1126.411255,13.3829174,0.469906867,13.3829174,13.3829174,0,90
1.59267354,0.053443607,3.06209312,91.25347199,2.251748252,199.2505188,69.70625305,1132.11853,13.36913586,2.708204746,13.36913586,13.36913586,0,90
1.591288328,0.037158065,2.129000273,91.17410519,2.258741259,198.8489532,42.58220291,1148.842529,13.3554697,4.000673771,13.3554697,13.3554697,0,90
1.562196851,0.033802524,1.936741974,89.50728632,2.265734266,198.4522552,55.95925903,1122.614136,13.34193897,1.135487676,13.34193897,13.34193897,0,90
1.59818542,0.034875441,1.998215598,91.56927945,2.272727273,198.0593567,39.14295578,1123.21521,13.32848549,1.227470636,13.32848549,13.32848549,0,90
1.600014925,0.033456843,1.91693592,91.67410236,2.27972028,197.6704712,41.61510086,1198.507568,13.31515598,5.647223949,13.31515598,13.31515598,0,90
1.559044719,0.036157869,2.071693279,89.32668246,2.286713287,197.2870483,55.63017273,1119.574219,13.30200768,2.437557936,13.30200768,13.30200768,0,90
1.579209447,0.034736704,1.990266538,90.48203627,2.293706294,196.9059906,38.93871307,1118.183228,13.2889328,1.139538407,13.2889328,13.2889328,0,90
1.573965192,0.051502585,2.950880778,90.18156259,2.300699301,196.5284119,65.02719879,1117.214355,13.27598476,0.938077092,13.27598476,13.27598476,0,90
1.59837687,0.040125031,2.298994931,91.58024873,2.307692308,196.1537323,50.43293762,1121.474731,13.26314163,2.539829731,13.26314163,13.26314163,0,90
1.580436468,0.038882945,2.227828628,90.55233941,2.314685315,195.7817993,48.43957901,1167.79834,13.25042057,7.564055443,13.25042057,13.25042057,0,90
1.596372485,0.035325535,2.024004044,91.46540593,2.321678322,195.4120941,44.04162598,1125.422485,13.23777008,3.997178793,13.23777008,13.23777008,0,90
1.594548583,0.038038116,2.179423504,91.36090404,2.328671329,195.0453186,42.30568314,1158.385742,13.22525406,4.745460033,13.22525406,13.22525406,0,90
1.588320136,0.031570118,1.808834516,91.00404031,2.335664336,194.6818848,38.78569031,1120.966431,13.21281433,4.141230583,13.21281433,13.21281433,0,90
1.582028389,0.039610598,2.269520103,90.64354976,2.342657343,194.3205261,47.38534927,1235.490967,13.20044136,6.506915569,13.20044136,13.20044136,0,90
1.574711442,0.043578275,2.49685121,90.22431958,2.34965035,193.961441,57.95410919,1110.115112,13.18813133,1.962804675,13.18813133,13.18813133,0,90
1.554428816,0.029545117,1.692810519,89.0622107,2.356643357,193.6065216,36.1901207,1109.018311,13.17597294,1.693980217,13.17597294,13.17597294,0,90
1.607735991,0.033449717,1.916527602,92.11648688,2.363636364,193.2550354,37.02947998,1114.897949,13.16390991,3.162853003,13.16390991,13.16390991,0,90
1.613390088,0.038898274,2.228706948,92.44044276,2.370629371,192.9066467,46.62724686,1107.103394,13.15195084,0.613972306,13.15195084,13.15195084,0,90
1.603950024,0.031430073,1.800810537,91.89956691,2.377622378,192.5603333,39.05364227,1109.332153,13.1400671,1.055998445,13.1400671,13.1400671,0,90
1.608227372,0.036073681,2.066869671,92.14464092,2.384615385,192.2168884,40.91356277,1109.658325,13.12824917,1.495569706,13.12824917,13.12824917,0,90
1.466873288,0.035759967,2.048895174,84.04564849,2.391608392,191.8764954,40.54850388,1099.308472,13.11651993,2.048396587,13.11651993,13.11651993,0,90
1.610878468,0.036834158,2.110441796,92.2965375,2.398601399,191.5382538,41.32728958,1110.473755,13.10486221,3.167418003,13.10486221,13.10486221,0,90
1.588048577,0.039907508,2.286531756,90.98848114,2.405594406,191.2029419,48.8290596,1217.182617,13.09327507,6.502274513,13.09327507,13.09327507,0,90
1.578666449,0.039299313,2.251684771,90.45092476,2.412587413,190.8707886,44.69185638,1100.989014,13.08179855,1.194467306,13.08179855,13.08179855,0,90
1.593447089,0.045518972,2.608044982,91.29779309,2.41958042,190.5419159,51.05622864,1102.252197,13.07041931,2.735915661,13.07041931,13.07041931,0,90
1.545977831,0.036289535,2.079237223,88.57800493,2.426573427,190.2146759,40.741436,1098.153442,13.05911732,0.511790335,13.05911732,13.05911732,0,90
1.580485225,0.032088924,1.838559926,90.55513296,2.433566434,189.8896637,35.28129959,1099.122437,13.04786587,1.055710554,13.04786587,13.04786587,0,90
1.583853245,0.04081304,2.33841494,90.74810629,2.440559441,189.5662231,45.57822037,1219.485718,13.03667641,9.030670166,13.03667641,13.03667641,0,90
1.588327885,0.049717572,2.84860702,91.00448427,2.447552448,189.2444153,57.73119736,1110.525269,13.02556229,4.235203266,13.02556229,13.02556229,0,90
1.598832369,0.053562865,3.068926084,91.60634688,2.454545455,188.9239655,59.83211517,1100.470337,13.01446533,3.620001793,13.01446533,13.01446533,0,90
1.594542503,0.033561811,1.922950115,91.3605557,2.461538462,188.6051025,38.56249237,1096.023315,13.00342846,1.898647666,13.00342846,13.00342846,0,90
1.581156015,0.041094013,2.354513483,90.59356643,2.468531469,188.28862,46.84671402,1173.232056,12.99247169,5.882216454,12.99247169,12.99247169,0,90
1.589188576,0.048709493,2.790848379,91.05379824,2.475524476,187.9744568,53.18904495,1094.55603,12.98157978,1.558023334,12.98157978,12.98157978,0,90
1.623214245,0.034988083,2.004669486,93.00332547,2.482517483,187.6622925,40.46679688,1108.36853,12.97075558,4.531205654,12.97075558,12.97075558,0,90
1.582950115,0.036961801,2.117755221,90.69636078,2.48951049,187.3525085,40.28915405,1091.890259,12.96002007,1.545924664,12.96002007,12.96002007,0,90
1.579134703,0.03643709,2.087691503,90.47775375,2.496503497,187.0453033,43.99771881,1104.942505,12.94931602,4.353084564,12.94931602,12.94931602,0,90
1.651902795,0.040258538,2.306644316,94.64705831,2.503496503,186.7395172,45.38885498,1089.985596,12.93866158,0.327036113,12.93866158,12.93866158,0,90
1.45718205,0.036704443,2.103009696,83.49038143,2.51048951,186.4355316,43.65775299,1082.329468,12.92803478,1.486388564,12.92803478,12.92803478,0,90
1.614230037,0.039039031,2.236771694,92.48856827,2.517482517,186.1344147,43.01967239,1092.915649,12.9174881,2.994553089,12.9174881,12.9174881,0,90
1.588579655,0.02906709,1.665421567,91.01890963,2.524475524,185.8352814,42.39317703,1092.536865,12.90700436,1.834093094,12.90700436,12.90700436,0,90
1.628329277,0.034476578,1.975362425,93.29639523,2.531468531,185.5377502,39.01241684,1101.151001,12.8965559,4.817409039,12.8965559,12.8965559,0,90
1.64417851,0.034545675,1.979321373,94.20448937,2.538461538,185.2414551,38.38173676,1087.193115,12.88613224,1.605807424,12.88613224,12.88613224,0,90
1.602433443,0.039961252,2.289611104,91.81267324,2.545454545,184.9463806,82.73625183,1088.699097,12.8757534,2.605985165,12.8757534,12.8757534,0,90
1.589466214,0.043668482,2.502019742,91.06970575,2.552447552,184.6546478,47.42815781,1107.518677,12.86548138,3.976364374,12.86548138,12.86548138,0,90
1.593001604,0.025576103,1.465402786,91.27226867,2.559440559,184.3636017,28.07919502,1091.124634,12.85520267,2.798555851,12.85520267,12.85520267,0,90
1.605664492,0.031365518,1.797111777,91.99779869,2.566433566,184.0742493,37.34978485,1080.932495,12.8449688,0.472069114,12.8449688,12.8449688,0,90
1.599043846,0.063256636,3.624338284,91.61846364,2.573426573,183.7860565,71.62130737,1091.012451,12.83477402,2.762360573,12.83477402,12.83477402,0,90
1.588282347,0.031522878,1.80612784,91.00187514,2.58041958,183.4974213,34.24383163,1081.029297,12.82457924,2.772749424,12.82457924,12.82457924,0,90
1.629809856,0.054848924,3.142611872,93.38122618,2.587412587,183.2102356,74.54666138,1080.650024,12.81442738,1.657841563,12.81442738,12.81442738,0,90
1.594691753,0.033112958,1.897232745,91.36910709,2.594405594,182.9249725,39.21600723,1079.263428,12.80437183,2.022313356,12.80437183,12.80437183,0,90
1.581382513,0.054222353,3.106711971,90.60654379,2.601398601,182.641571,74.43578339,1085.641357,12.79436302,2.058614254,12.79436302,12.79436302,0,90
1.588949561,0.045096535,2.58384114,91.04010371,2.608391608,182.3573914,51.0737648,1079.595947,12.78434467,2.603461266,12.78434467,12.78434467,0,90
1.586885333,0.033235159,1.904234329,90.92183216,2.615384615,182.0742798,48.91159058,1172.606201,12.77436447,6.133992672,12.77436447,12.77436447,0,90
1.576413631,0.033331878,1.90977596,90.32184785,2.622377622,181.7934723,45.57397842,1075.436523,12.7644577,1.532575011,12.7644577,12.7644577,0,90
1.596763134,0.052569479,3.012009264,91.48778846,2.629370629,181.5143585,56.64622116,1082.633057,12.75459003,2.787982225,12.75459003,12.75459003,0,90
1.581709504,0.054908689,3.146036145,90.625279,2.636363636,181.2369385,62.39676285,1099.229736,12.74476624,4.439779758,12.74476624,12.74476624,0,90
1.616416097,0.022167562,1.27010772,92.61382028,2.643356643,180.960495,27.25013924,1072.352783,12.73496914,1.335367203,12.73496914,12.73496914,0,90
1.60710156,0.02976824,1.705594499,92.08013662,2.65034965,180.6852417,32.0385437,1114.46936,12.7251997,5.619959354,12.7251997,12.7251997,0,90
1.579689384,0.044869877,2.570854602,90.50953462,2.657342657,180.411972,57.16915512,1077.842773,12.71549034,2.068856001,12.71549034,12.71549034,0,90
1.594045043,0.040837865,2.339837327,91.33205332,2.664335664,180.1386566,45.2692337,1077.494873,12.70580101,2.383580208,12.70580101,12.70580101,0,90
1.687934399,0.038698513,2.217261472,96.71151714,2.671328671,179.8664856,44.53031158,1070.992432,12.69618988,1.009617567,12.69618988,12.69618988,0,90
1.583089948,0.049818214,2.854373407,90.70437259,2.678321678,179.5957642,55.45051193,1094.074585,12.6866188,4.434290409,12.6866188,12.6866188,0,90
1.596459508,0.033287138,1.907212505,91.47039197,2.685314685,179.3268433,35.55382919,1068.115234,12.67712212,1.711830497,12.67712212,12.67712212,0,90
1.59275043,0.038639922,2.213904434,91.25787746,2.692307692,179.0587769,43.92851257,1065.969116,12.66764355,0.395970196,12.66764355,12.66764355,0,90
1.593518138,0.034099281,1.953744876,91.30186388,2.699300699,178.7914734,36.36938095,1068.751587,12.65819263,1.193284392,12.65819263,12.65819263,0,90
1.590836287,0.057685155,3.305115946,91.14820512,2.706293706,178.526062,63.46549606,1073.743774,12.64877415,4.19918251,12.64877415,12.64877415,0,90
1.583030462,0.045477036,2.60564225,90.70096433,2.713286713,178.2604675,61.47806549,1086.304443,12.63936996,4.174218178,12.63936996,12.63936996,0,90
1.57947588,0.030335573,1.738100329,90.49730175,2.72027972,177.9973755,44.38542557,1067.124512,12.63004303,3.266729355,12.63004303,12.63004303,0,90
1.536639571,0.058404371,3.346323972,88.04296206,2.727272727,177.7351837,70.89149475,1061.060669,12.62071896,1.100087047,12.62071896,12.62071896,0,90
1.537302017,0.035587836,2.039032808,88.08091742,2.734265734,177.4749146,71.85541534,1060.47876,12.61145592,0.87231636,12.61145592,12.61145592,0,90
1.615612149,0.039595541,2.268657365,92.56775748,2.741258741,177.217453,42.45663452,1060.505249,12.60227489,0.782546222,12.60227489,12.60227489,0,90
1.534466982,0.04895493,2.804910884,87.91848186,2.748251748,176.9614258,55.85141373,1058.658691,12.59313297,0.598520458,12.59313297,12.59313297,0,90
1.567106485,0.065680638,3.763223351,89.78858766,2.755244755,176.7057648,69.49838257,1061.081909,12.58397675,2.751736641,12.58397675,12.58397675,0,90
1.568583965,0.043800723,2.509596557,89.87324102,2.762237762,176.450058,60.21397781,1059.181641,12.57482529,1.51914382,12.57482529,12.57482529,0,90
1.598520637,0.034631856,1.984259173,91.58848594,2.769230769,176.194519,54.54272461,1065.498535,12.56564522,2.639624596,12.56564522,12.56564522,0,90
1.613522053,0.035376128,2.026902819,92.44800377,2.776223776,175.9391937,49.66455841,1061.89502,12.55647469,2.284656763,12.55647469,12.55647469,0,90
1.604640484,0.036968254,2.118124905,91.93912736,2.783216783,175.6858826,42.09836578,1154.189453,12.54739857,5.875309467,12.54739857,12.54739857,0,90
1.605024815,0.037374038,2.141374655,91.96114789,2.79020979,175.4347076,39.57276154,1061.118896,12.53838062,3.262152195,12.53838062,12.53838062,0,90
1.592758417,0.027083937,1.551795287,91.25833509,2.797202797,175.1848145,28.76060104,1063.540405,12.52939701,2.793139458,12.52939701,12.52939701,0,90
1.637364626,0.035448518,2.031050451,93.81408259,2.804195804,174.9361572,37.31958771,1056.177246,12.52043819,1.500905752,12.52043819,12.52043819,0,90
0.762072742,0.09939865,5.695123147,43.6635518,2.811188811,174.6882172,108.5154343,971.2164307,12.5115242,3.727253199,12.5115242,12.5115242,0,90
1.580348969,0.034090538,1.953243925,90.54732605,2.818181818,174.4400024,36.23162079,1170.088501,12.50262547,6.46966362,12.50262547,12.50262547,0,90
1.605229974,0.036699571,2.102730512,91.97290265,2.825174825,174.1929626,42.12321472,1055.28772,12.49376106,2.589050531,12.49376106,12.49376106,0,90
1.627200246,0.027522784,1.576939348,93.23170651,2.832167832,173.9474335,35.71892929,1052.172241,12.48493767,1.310182571,12.48493767,12.48493767,0,90
1.602732658,0.032120489,1.840368432,91.82981701,2.839160839,173.7022095,34.00705719,1055.602905,12.47608948,3.259343386,12.47608948,12.47608948,0,90
1.591511369,0.031483136,1.803850825,91.18688448,2.846153846,173.4578857,33.22230148,1141.41748,12.46727848,5.870702744,12.46727848,12.46727848,0,90
0.911985993,0.043437123,2.488763839,52.2529484,2.853146853,173.2143555,45.68909454,1038.861694,12.45850945,0.591649592,12.45850945,12.45850945,0,90
1.566619039,0.032827269,1.880863983,89.76065902,2.86013986,172.9705811,40.76306534,1047.92041,12.44974709,2.184031963,12.44974709,12.44974709,0,90
1.615824938,0.037634738,2.156311638,92.57994937,2.867132867,172.727356,42.94278717,1066.543457,12.44096661,4.236884117,12.44096661,12.44096661,0,90
1.572063684,0.035972729,2.061085568,90.07261425,2.874125874,172.4851379,37.77425766,1046.127808,12.4321928,0.794677973,12.4321928,12.4321928,0,90
1.580596328,0.03418484,1.958647031,90.5614987,2.881118881,172.2436523,40.5847435,1177.077759,12.42345524,8.988604546,12.42345524,12.42345524,0,90
1.598586321,0.050499409,2.893403029,91.59224937,2.888111888,172.0026245,53.47166061,1049.726318,12.4147234,1.577534795,12.4147234,12.4147234,0,90
1.582019329,0.034324072,1.966624479,90.64303066,2.895104895,171.7630157,37.9013176,1081.271118,12.40602112,5.595148087,12.40602112,12.40602112,0,90
1.612290382,0.065648846,3.761401825,92.37743426,2.902097902,171.5240631,69.46804047,1047.667847,12.39734364,2.347697496,12.39734364,12.39734364,0,90
1.606844187,0.031302735,1.793514615,92.06539024,2.909090909,171.2858582,35.6324234,1054.22644,12.38870907,3.495105505,12.38870907,12.38870907,0,90
1.647911787,0.030172026,1.728729737,94.41839041,2.916083916,171.0480347,31.40773582,1043.722046,12.38007545,1.030381083,12.38007545,12.38007545,0,90
1.558594584,0.035006821,2.005743106,89.30089166,2.923076923,170.8119202,50.30042648,1044.331909,12.37146473,1.882822394,12.37146473,12.37146473,0,90
1.670669913,0.050003398,2.864983679,95.72233499,2.93006993,170.5758362,53.07918167,1044.255005,12.36285114,1.578630567,12.36285114,12.36285114,0,90
1.596718669,0.033446152,1.916323337,91.4852408,2.937062937,170.3397369,38.17965698,1077.908325,12.35425663,5.590790272,12.35425663,12.35425663,0,90
0.28123185,0.037423454,2.144205982,16.11339809,2.944055944,170.105835,40.04720688,953.5217285,12.34573269,3.258614779,12.34573269,12.34573269,0,90
1.603339314,0.040373888,2.313253377,91.86457585,2.951048951,169.872879,49.76274872,1038.19043,12.33724594,0.532473326,12.33724594,12.33724594,0,90
1.61491859,0.034836102,1.995961635,92.52801944,2.958041958,169.6412048,36.35258484,1041.92627,12.32880688,2.240865231,12.32880688,12.32880688,0,90
1.630505323,0.041854482,2.398085181,93.42107351,2.965034965,169.4103546,65.27589417,1049.954834,12.3203907,4.853488922,12.3203907,12.3203907,0,90
1.599703312,0.034046791,1.950737459,91.65624825,2.972027972,169.1810608,37.33340454,1042.821167,12.31202793,3.222161055,12.31202793,12.31202793,0,90
1.613302588,0.034935221,2.001640724,92.4354294,2.979020979,168.9520111,48.18645096,1172.614136,12.30365562,8.979295731,12.30365562,12.30365562,0,90
1.614309669,0.032059185,1.836856007,92.49313083,2.986013986,168.7251892,70.40739441,1035.077515,12.29533482,0.570581138,12.29533482,12.29533482,0,90
1.652867079,0.026704913,1.530078807,94.70230771,2.993006993,168.4980316,34.14693069,1036.689331,12.28699303,1.683774829,12.28699303,12.28699303,0,90
1.657846689,0.036981151,2.118863846,94.98761837,3,168.2722015,38.55950165,1034.899536,12.27872086,0.757932365,12.27872086,12.27872086,0,90
1.569001794,0.03559956,2.039704514,89.89718084,3.006993007,168.046402,36.72996521,1033.358276,12.2704525,2.716765165,12.2704525,12.2704525,0,90
1.577403069,0.03776757,2.16392239,90.37853842,3.013986014,167.8210297,39.08323669,1066.953125,12.26218891,5.582847595,12.26218891,12.26218891,0,90
1.597506404,0.032979462,1.889584,91.53037469,3.020979021,167.5953522,37.08671188,1042.648438,12.25392532,2.898322582,12.25392532,12.25392532,0,90
1.605631471,0.033213627,1.903000626,91.99590672,3.027972028,167.3701782,39.86099625,1035.348633,12.24568653,2.575187922,12.24568653,12.24568653,0,90
1.291883588,0.027749274,1.589916281,74.01947721,3.034965035,167.1457214,29.11548042,1006.041809,12.23745441,3.457817554,12.23745441,12.23745441,0,90
1.608508468,0.035200428,2.016835974,92.16074651,3.041958042,166.9220886,38.68994141,1033.464355,12.22923279,2.735970497,12.22923279,12.22923279,0,90
1.585302591,0.043181058,2.474092379,90.83114773,3.048951049,166.6997681,45.74504471,1157.794434,12.22101688,6.451923847,12.22101688,12.22101688,0,90
0.039227944,0.039227944,2.247595623,2.247595623,3.055944056,166.4786682,41.97339249,41.97339249,12.21284199,12.21284199,12.21284199,12.21284199,0,90
1.581415534,0.033102155,1.896613759,90.60843576,3.062937063,166.2577972,33.98363113,1026.778809,12.20469284,1.061283588,12.20469284,12.20469284,0,90
1.295173407,0.023407497,1.341150759,74.20796994,3.06993007,166.0383148,38.68263245,1016.49054,12.196558,1.755348325,12.196558,12.196558,0,90
1.548070431,0.034059044,1.951439474,88.69790207,3.076923077,165.818573,37.01327133,1024.752441,12.18842506,1.163245678,12.18842506,12.18842506,0,90
1.600562453,0.032796383,1.879094324,91.70547342,3.083916084,165.5995178,34.16011429,1025.940063,12.18030643,1.568693042,12.18030643,12.18030643,0,90
1.59400034,0.081380278,4.662746458,91.329492,3.090909091,165.3817749,83.21353912,1086.369507,12.17221165,6.285959721,12.17221165,12.17221165,0,90
1.606721759,0.042403594,2.429546953,92.05837563,3.097902098,165.1642456,43.66145706,1028.247803,12.1641407,2.734428644,12.1641407,12.1641407,0,90
1.600087285,0.042967893,2.461878934,91.67824829,3.104895105,164.9467621,50.56486893,1034.989746,12.15606785,4.256113052,12.15606785,12.15606785,0,90
1.505291939,0.032233506,1.846843878,86.24687503,3.111888112,164.7294159,51.09806824,1020.86969,12.14800262,0.796743691,12.14800262,12.14800262,0,90
1.603150606,0.043710791,2.504443819,91.85376366,3.118881119,164.5122223,46.70355225,1026.874146,12.13994694,2.474638939,12.13994694,12.13994694,0,90
1.58233726,0.073004052,4.182824069,90.66124678,3.125874126,164.2960358,84.29937744,1021.2276,12.1319046,1.123383522,12.1319046,12.1319046,0,90
1.589956284,0.025650578,1.46966984,91.09778466,3.132867133,164.0789032,26.27385902,1151.320801,12.1238575,6.445260525,12.1238575,12.1238575,0,90
1.488972783,0.048687454,2.789585647,85.31185628,3.13986014,163.8626251,56.12823486,1017.252014,12.11584091,0.811412454,12.11584091,12.11584091,0,90
1.590994835,0.035631362,2.041526681,91.15728927,3.146853147,163.6466827,37.37848663,1025.212158,12.10782719,2.527279377,12.10782719,12.10782719,0,90
1.584026456,0.050338563,2.884187182,90.75803056,3.153846154,163.4317627,75.34586334,1129.023438,12.09986496,6.443626404,12.09986496,12.09986496,0,90
1.589710474,0.033712458,1.931581553,91.08370081,3.160839161,163.2186127,36.61930466,1082.862915,12.0919466,5.350348473,12.0919466,12.0919466,0,90
1.598410606,0.02473245,1.417065003,91.58218167,3.167832168,163.006897,25.3091011,1027.338989,12.08409119,4.26434803,12.08409119,12.08409119,0,90
1.590058446,0.069351554,3.973551342,91.10363813,3.174825175,162.7955933,71.37779999,1024.446289,12.07624054,2.134025335,12.07624054,12.07624054,0,90
1.596656442,0.026386032,1.511808265,91.48167544,3.181818182,162.5840149,33.70203781,1017.554321,12.06840229,2.426911116,12.06840229,12.06840229,0,90
1.58893609,0.053222217,3.049408391,91.0393319,3.188811189,162.3730164,66.69190979,1059.746582,12.06056213,5.565268517,12.06056213,12.06056213,0,90
1.59694922,0.027195957,1.558213531,91.49845039,3.195804196,162.1608582,29.24650955,1154.665649,12.05269051,6.440494061,12.05269051,12.05269051,0,90
1.575875521,0.065069348,3.728198994,90.29101637,3.202797203,161.9494629,68.47512054,1014.76886,12.0448122,1.229039311,12.0448122,12.0448122,0,90
1.608502984,0.028836478,1.65220846,92.16043232,3.20979021,161.7378082,37.052742,1014.169922,12.0369215,1.596923828,12.0369215,12.0369215,0,90
1.595871568,0.037732828,2.161931817,91.43670548,3.216783217,161.5268555,39.57910538,1040.102173,12.0290451,4.510645866,12.0290451,12.0290451,0,90
1.622027516,0.040715046,2.332800311,92.93533094,3.223776224,161.3174133,44.97610855,1014.719177,12.02119923,2.739547253,12.02119923,12.02119923,0,90
1.580555439,0.051164549,2.931512709,90.55915594,3.230769231,161.1083679,52.68957901,1026.020264,12.0133791,3.728550196,12.0133791,12.0133791,0,90
1.599122286,0.054237749,3.107594132,91.6229579,3.237762238,160.8990326,55.00766373,1010.870483,12.00554276,0.993169427,12.00554276,12.00554276,0,90
1.585757256,0.027929144,1.600222075,90.85719808,3.244755245,160.6906128,37.02140808,1009.93689,11.9977541,1.493734837,11.9977541,11.9977541,0,90
1.594171882,0.029381229,1.683420396,91.33932064,3.251748252,160.4829407,30.07382393,1009.272766,11.98995304,0.76074475,11.98995304,11.98995304,0,90
1.587756157,0.020256663,1.160621282,90.97172669,3.258741259,160.2757721,23.30273819,1009.401001,11.98215485,2.336283207,11.98215485,11.98215485,0,90
1.572595239,0.028158717,1.613375632,90.10307006,3.265734266,160.0690155,34.11289215,1010.28833,11.9743681,2.476596117,11.9743681,11.9743681,0,90
1.180175543,0.030203624,1.730540164,67.61907769,3.272727273,159.8623962,30.93218231,983.6635132,11.96659088,2.805463552,11.96659088,11.96659088,0,90
1.580630541,0.037146829,2.128356528,90.56345896,3.27972028,159.6563721,38.9358139,1021.780945,11.95883465,4.30259037,11.95883465,11.95883465,0,90
1.59305191,0.040071506,2.295928176,91.27515101,3.286713287,159.4501801,41.40099335,1011.522705,11.9510622,1.658819437,11.9510622,11.9510622,0,90
1.609843969,0.042052023,2.409403444,92.23726512,3.293706294,159.2445526,42.75848389,1005.689453,11.94332886,0.9988361,11.94332886,11.94332886,0,90
1.605062723,0.032923378,1.88637061,91.96331989,3.300699301,159.0401459,33.31445313,1019.917725,11.93564606,4.627624512,11.93564606,11.93564606,0,90
1.597784281,0.034351848,1.968215913,91.54629586,3.307692308,158.8368378,34.4631691,1120.992554,11.92798424,6.847669125,11.92798424,11.92798424,0,90
1.583968401,0.035203815,2.017029994,90.75470426,3.314685315,158.6345673,40.91511536,1009.885071,11.92034817,1.112593174,11.92034817,11.92034817,0,90
1.522770882,0.038971778,2.2329184,87.24834468,3.321678322,158.4332581,40.30646515,1000.807983,11.91273975,1.919788361,11.91273975,11.91273975,0,90
1.496569157,0.030416038,1.7427106,85.74709643,3.328671329,158.233139,31.33174896,998.43573,11.90515423,1.997548938,11.90515423,11.90515423,0,90
1.598487854,0.027704123,1.587329346,91.58660764,3.335664336,158.0331268,29.88709831,1006.257019,11.89756203,2.335113525,11.89756203,11.89756203,0,90
1.591466188,0.04580494,2.624429752,91.18429583,3.342657343,157.8337402,51.31658936,1005.675659,11.89002514,2.227319241,11.89002514,11.89002514,0,90
1.631511569,0.043365687,2.484670848,93.47872713,3.34965035,157.6340332,43.32237625,1001.647522,11.88246346,1.171156287,11.88246346,11.88246346,0,90
1.59270668,0.025842749,1.480680425,91.25537078,3.356643357,157.4340515,40.74509048,1002.373169,11.87489128,1.950046897,11.87489128,11.87489128,0,90
1.596492767,0.030929139,1.772109122,91.47229759,3.363636364,157.2343445,40.44137573,999.3833008,11.86733437,1.200650454,11.86733437,11.86733437,0,90
1.607670426,0.037310176,2.137715595,92.11273028,3.370629371,157.035202,52.13948822,998.9032593,11.85978222,1.042370439,11.85978222,11.85978222,0,90
1.545184016,0.039931402,2.287900782,88.5325227,3.377622378,156.8370209,43.39738083,996.3901978,11.8522377,0.44060424,11.8522377,11.8522377,0,90
0.689505041,0.032463867,1.860042578,39.50572878,3.384615385,156.639389,32.39617157,921.4576416,11.84469318,3.558656931,11.84469318,11.84469318,0,90
1.616768122,0.039397798,2.257327575,92.63398983,3.391608392,156.4423676,40.08266449,1010.820129,11.83716583,3.760834694,11.83716583,11.83716583,0,90
1.603699803,0.039194494,2.245679114,91.88523034,3.398601399,156.2457733,44.4348526,1005.068787,11.82965279,4.004069328,11.82965279,11.82965279,0,90
1.67821312,0.036443636,2.088066523,96.15452887,3.405594406,156.0490723,54.69393158,996.0366821,11.82213116,1.182975888,11.82213116,11.82213116,0,90
1.188848495,0.045268089,2.593670422,68.11600127,3.412587413,155.8537598,69.44148254,974.3219604,11.81465435,2.778374195,11.81465435,11.81465435,0,90
1.61363399,0.035985984,2.061845,92.45441732,3.41958042,155.6595764,38.86461639,993.5670776,11.80721664,0.69173789,11.80721664,11.80721664,0,90
1.619114161,0.047202516,2.704504969,92.76840795,3.426573427,155.466217,54.07305908,993.0482178,11.79982853,0.693697751,11.79982853,11.79982853,0,90
1.587035894,0.040836405,2.339753658,90.93045868,3.433566434,155.2736664,52.0577774,1135.506226,11.79249191,8.937747002,11.79249191,11.79249191,0,90
1.590016723,0.029502714,1.690380999,91.10124756,3.440559441,155.0808411,37.64598846,1023.238892,11.78514671,4.260656834,11.78514671,11.78514671,0,90
1.60181582,0.033909936,1.942896188,91.77728603,3.447552448,154.8878479,48.83083725,1005.348999,11.77779484,4.888566494,11.77779484,11.77779484,0,90
1.587728381,0.04023039,2.305031537,90.97013525,3.454545455,154.6941986,41.45301819,990.642395,11.77041531,1.018245697,11.77041531,11.77041531,0,90
1.64245069,0.041133169,2.356756987,94.10549261,3.461538462,154.5007629,43.74631119,992.1704712,11.76304722,1.630104899,11.76304722,11.76304722,0,90
1.61115253,0.033700075,1.930872067,92.3122401,3.468531469,154.3074341,33.54345322,1006.56073,11.75568104,4.242183685,11.75568104,11.75568104,0,90
1.610894561,0.033360485,1.911414992,92.29745958,3.475524476,154.1147614,38.93702698,1006.795959,11.7483139,3.48997426,11.7483139,11.7483139,0,90
1.609259486,0.043098133,2.469341129,92.2037767,3.482517483,153.9230957,45.21016693,998.2280884,11.74097824,4.005310059,11.74097824,11.74097824,0,90
1.600671887,0.029760228,1.705135489,91.71174353,3.48951049,153.7307281,29.36080742,987.0603027,11.73362637,0.319243103,11.73362637,11.73362637,0,90
1.584548235,0.031500176,1.804827116,90.7879263,3.496503497,153.5388336,32.88279343,991.647644,11.72630787,1.595718741,11.72630787,11.72630787,0,90
1.592622995,0.068629578,3.932185155,91.25057599,3.503496503,153.3466797,99.0067215,993.3443604,11.71898556,3.198917866,11.71898556,11.71898556,0,90
1.594466567,0.050604392,2.899418077,91.35620487,3.51048951,153.1545105,70.40927887,1022.532227,11.71163845,4.68509531,11.71163845,11.71163845,0,90
1.598454237,0.035524119,2.035382072,91.58468152,3.517482517,152.963913,37.1861763,1007.210876,11.70436573,4.281694412,11.70436573,11.70436573,0,90
1.596752524,0.02626829,1.505062172,91.48718057,3.524475524,152.7736969,30.78081322,986.850708,11.69711399,2.383046865,11.69711399,11.69711399,0,90
1.613477349,0.035416551,2.029218893,92.44544245,3.531468531,152.5838776,35.33019257,997.8310547,11.68985939,4.893033981,11.68985939,11.68985939,0,90
1.619469762,0.038502358,2.206022609,92.7887824,3.538461538,152.3946838,41.34589386,985.0653076,11.68261814,2.275274992,11.68261814,11.68261814,0,90
1.581532001,0.060409199,3.461192172,90.61510885,3.545454545,152.2059631,61.5646019,1026.5896,11.67537117,4.645365238,11.67537117,11.67537117,0,90
1.635308743,0.025138849,1.440349972,93.69628915,3.552447552,152.0180969,25.59605026,982.4268799,11.66814518,0.437772274,11.66814518,11.66814518,0,90
1.625818968,0.040973417,2.347603893,93.15256511,3.559440559,151.8305054,50.90969086,983.6539307,11.66093445,1.610900164,11.66093445,11.66093445,0,90
0.516643167,0.046662565,2.673568054,29.60147296,3.566433566,151.6425476,46.68659973,956.5463257,11.65371513,1.269361377,11.65371513,11.65371513,0,90
1.589799166,0.127367899,7.297643048,91.08878247,3.573426573,151.4550476,138.7880096,980.4144287,11.64652348,1.832689404,11.64652348,11.64652348,0,90
1.593307495,0.039852191,2.283362335,91.28979494,3.58041958,151.2674103,39.0451088,1019.788086,11.63932896,5.526967049,11.63932896,11.63932896,0,90
1.602205515,0.061271857,3.510618836,91.79961392,3.587412587,151.0798035,60.58803177,982.9450684,11.63210201,2.712407351,11.63210201,11.63210201,0,90
1.696066976,0.031321771,1.794605311,97.17747947,3.594405594,150.8935852,30.70019341,980.3914795,11.62490845,1.515108109,11.62490845,11.62490845,0,90
1.587311983,0.040669624,2.330197796,90.9462774,3.601398601,150.7084198,41.25766754,977.2716064,11.61775589,0.751547813,11.61775589,11.61775589,0,90
1.594754577,0.05194873,2.976442974,91.3727066,3.608391608,150.5236969,54.88260651,987.7390137,11.6106081,3.392674685,11.6106081,11.6106081,0,90
1.556211233,0.032849055,1.8821122,89.16433569,3.615384615,150.3384857,32.1900177,975.4366455,11.60346317,0.406766087,11.60346317,11.60346317,0,90
1.602143407,0.051036187,2.92415809,91.79605539,3.622377622,150.1545258,50.84246445,982.2940674,11.59634686,3.288452148,11.59634686,11.59634686,0,90
1.583685756,0.040211122,2.303927608,90.73850988,3.629370629,149.9708405,43.77142334,1058.238281,11.58924675,5.506486893,11.58924675,11.58924675,0,90
1.615805149,0.030597771,1.753123117,92.57881556,3.636363636,149.7870178,33.00895309,974.8686523,11.58214569,0.618739665,11.58214569,11.58214569,0,90
1.596201062,0.031590883,1.810024249,91.45558412,3.643356643,149.6032867,37.43159485,979.5407715,11.57503605,3.111227989,11.57503605,11.57503605,0,90
1.541265845,0.037539568,2.1508588,88.30802804,3.65034965,149.4198608,36.50624466,972.1417847,11.56794643,0.660165727,11.56794643,11.56794643,0,90
1.59986341,0.040211122,2.303927608,91.66542119,3.657342657,149.2368927,47.70877838,981.2108765,11.56087875,2.844779968,11.56087875,11.56087875,0,90
1.603035688,0.037620477,2.155494577,91.84717935,3.664335664,149.0546875,41.9197464,981.6417236,11.55382061,2.297553778,11.55382061,11.55382061,0,90
1.630955458,0.038485318,2.205046319,93.4468643,3.671328671,148.8730164,38.19255066,974.6550903,11.54676247,2.329399586,11.54676247,11.54676247,0,90
1.608087897,0.0300056,1.719194259,92.1366496,3.678321678,148.6910095,32.14271927,988.887146,11.53970814,3.090702534,11.53970814,11.53970814,0,90
1.592768192,0.034280621,1.964134875,91.25889516,3.685314685,148.5092773,33.43308258,1010.442017,11.53265858,5.516797066,11.53265858,11.53265858,0,90
1.595476031,0.027624395,1.58276123,91.41404291,3.692307692,148.3288269,37.97224426,970.0305786,11.52562809,1.193994284,11.52562809,11.52562809,0,90
1.661786556,0.038452774,2.203181677,95.21335612,3.699300699,148.1480103,37.4685173,972.5366821,11.51857281,1.651428103,11.51857281,11.51857281,0,90
1.584413409,0.035115644,2.011978215,90.78020135,3.706293706,147.9672089,40.11362839,969.1641235,11.51152515,1.465064406,11.51152515,11.51152515,0,90
1.623852849,0.058026351,3.324665015,93.0399148,3.713286713,147.7858887,56.14204788,969.2872925,11.50447464,2.11178565,11.50447464,11.50447464,0,90
1.59528482,0.035683192,2.044496319,91.40308728,3.72027972,147.6057281,34.55661011,978.4710693,11.49745655,3.754746199,11.49745655,11.49745655,0,90
1.646868587,0.040480074,2.319337368,94.35861942,3.727272727,147.4260559,41.12732315,968.1893921,11.49044228,1.6359272,11.49044228,11.49044228,0,90
1.512815952,0.039017644,2.235546315,86.67796925,3.734265734,147.2466431,37.72636414,964.7216187,11.48343182,0.719692767,11.48343182,11.48343182,0,90
1.633980155,0.039894059,2.285761226,93.62016669,3.741258741,147.0675049,39.5577774,976.7527466,11.47640896,3.392392635,11.47640896,11.47640896,0,90
1.597056389,0.043904055,2.51551705,91.50459073,3.748251748,146.8880615,42.45808792,1102.730835,11.4693985,6.401604176,11.4693985,11.4693985,0,90
1.599993825,0.034752145,1.991151261,91.67289342,3.755244755,146.7094269,34.00821686,979.0563965,11.46239853,3.242352724,11.46239853,11.46239853,0,90
1.599649549,0.037937675,2.173668643,91.65316783,3.762237762,146.5311584,36.60070419,969.0405273,11.45541859,2.999942064,11.45541859,11.45541859,0,90
1.586320877,0.050773792,2.90912399,90.88949121,3.769230769,146.3530121,49.11990738,963.8683472,11.44845009,1.333446622,11.44845009,11.44845009,0,90
1.603428245,0.032300018,1.850654697,91.86967117,3.776223776,146.1743469,36.4188385,965.3018799,11.44147682,1.905719042,11.44147682,11.44147682,0,90
1.297357559,0.052811671,3.02588586,74.33311266,3.783216783,145.9958344,58.09015274,953.152771,11.43449402,1.577229619,11.43449402,11.43449402,0,90
1.631690383,0.049646758,2.844549674,93.48897242,3.79020979,145.8179932,65.8237381,964.4603271,11.42752171,1.898837447,11.42752171,11.42752171,0,90
1.583011627,0.03691984,2.115350994,90.69988516,3.797202797,145.641449,35.47403336,1068.306641,11.42059898,6.799492359,11.42059898,11.42059898,0,90
1.617053509,0.035372756,2.026709653,92.6503413,3.804195804,145.4653931,34.60837555,960.3634644,11.41368008,0.692863822,11.41368008,11.41368008,0,90
1.575208068,0.050012935,2.865530094,90.25277415,3.811188811,145.2893982,59.29328156,958.9436035,11.40676975,0.750844598,11.40676975,11.40676975,0,90
1.639582872,0.029774247,1.705938676,93.94117875,3.818181818,145.1142731,28.56617928,961.7664795,11.39988899,1.858165264,11.39988899,11.39988899,0,90
1.58327651,0.035227515,2.018387921,90.71506184,3.825174825,144.939743,37.82223129,1092.456177,11.39302635,6.396006107,11.39302635,11.39302635,0,90
0.511149347,0.046299532,2.65276778,29.28670027,3.832167832,144.7659607,44.46193314,934.0558472,11.38621235,1.213123679,11.38621235,11.38621235,0,90
1.62114501,0.048621275,2.785793825,92.88476705,3.839160839,144.5926056,59.85477066,959.6858521,11.37941456,1.719128966,11.37941456,11.37941456,0,90
1.544857621,0.030419959,1.74293525,88.51382164,3.846153846,144.4199219,33.8686142,956.1026611,11.37263775,1.797849059,11.37263775,11.37263775,0,90
1.555244446,0.033851869,1.939569245,89.10894286,3.853146853,144.2474518,36.04197693,955.2802124,11.36584568,1.887069464,11.36584568,11.36584568,0,90
1.604023099,0.025564447,1.464734921,91.90375381,3.86013986,144.0757599,24.44172668,962.5247803,11.35907459,2.656116962,11.35907459,11.35907459,0,90
1.593905807,0.040897679,2.343264375,91.32407566,3.867132867,143.9041748,44.9952774,1011.159729,11.35233307,7.565597534,11.35233307,11.35233307,0,90
1.590796113,0.106421024,6.097475504,91.14590334,3.874125874,143.7328186,102.4523087,997.6213989,11.34561253,4.700903893,11.34561253,11.34561253,0,90
1.623186469,0.034573276,1.980902776,93.00173404,3.881118881,143.5614929,47.83944702,953.7478027,11.33888626,0.986916006,11.33888626,11.33888626,0,90
1.583074331,0.03909092,2.239744747,90.70347784,3.888111888,143.3907166,39.32917023,953.6551514,11.33218384,1.867730379,11.33218384,11.33218384,0,90
1.580904126,0.035811611,2.05185414,90.57913424,3.895104895,143.2203674,34.35362625,1043.832275,11.32546806,5.792910576,11.32546806,11.32546806,0,90
1.603488564,0.038158614,2.186327545,91.87312724,3.902097902,143.0498657,37.12733841,965.5040894,11.3187294,4.292826176,11.3187294,11.3187294,0,90
1.631957531,0.023554739,1.34958711,93.50427887,3.909090909,142.8798828,27.98894119,958.2623901,11.31201744,2.41908145,11.31201744,11.31201744,0,90
1.602395058,0.033091348,1.89599456,91.81047392,3.916083916,142.7107391,31.81230545,951.5178223,11.30531979,1.524147749,11.30531979,11.30531979,0,90
1.596192598,0.039139695,2.242539362,91.45509918,3.923076923,142.5420227,72.74572754,952.2190552,11.29863358,1.470678926,11.29863358,11.29863358,0,90
1.659169793,0.03977732,2.279072549,95.06342664,3.93006993,142.3753967,46.93102264,952.8170776,11.29201984,1.673665643,11.29201984,11.29201984,0,90
1.653307915,0.039185368,2.245156178,94.72756575,3.937062937,142.2093353,79.16985321,950.8261108,11.28541756,1.587688923,11.28541756,11.28541756,0,90
1.587517619,0.029036311,1.663658098,90.95805948,3.944055944,142.0440369,30.30913353,966.4209595,11.2788496,3.75074029,11.2788496,11.2788496,0,90
1.597174644,0.041917115,2.401673805,91.51136627,3.951048951,141.8786774,41.23671341,1086.845825,11.27227592,8.894001961,11.27227592,11.27227592,0,90
1.59377861,0.03888448,2.227916567,91.31678784,3.958041958,141.7136536,40.19422531,956.1486206,11.26570511,3.367649555,11.26570511,11.26570511,0,90
1.623282075,0.032968614,1.888962453,93.00721185,3.965034965,141.5484009,32.00504303,948.4004517,11.25912666,1.473630548,11.25912666,11.25912666,0,90
1.595186949,0.039426539,2.258974291,91.3974797,3.972027972,141.3826904,37.82210541,1080.85022,11.25252819,6.387368679,11.25252819,11.25252819,0,90
1.593153477,0.026942704,1.543703221,91.28097033,3.979020979,141.2176056,38.26626968,975.8384399,11.2459507,3.859685898,11.2459507,11.2459507,0,90
1.530134439,0.035181791,2.015768117,87.67024547,3.986013986,141.0518494,51.59178543,944.1234741,11.23934841,0.422309369,11.23934841,11.23934841,0,90
1.596856952,0.035596211,2.039512629,91.49316382,3.993006993,140.8854828,34.85942459,951.5737305,11.23269939,2.390075207,11.23269939,11.23269939,0,90
1.279318571,0.035739955,2.047748556,73.29955478,4,140.7198944,34.92213821,934.338623,11.22604752,1.77784574,11.22604752,11.22604752,0,90
1.59424448,0.041677471,2.387943203,91.34348022,4.006993007,140.5544434,64.46669006,950.6005859,11.21940708,2.67160821,11.21940708,11.21940708,0,90
1.610126376,0.038238212,2.19088819,92.25344584,4.013986014,140.3901062,37.06435013,943.5512085,11.21280766,1.343946457,11.21280766,11.21280766,0,90
1.579182625,0.056328312,3.22737452,90.48049948,4.020979021,140.2257233,58.7403183,947.6182251,11.2061882,2.070049047,11.2061882,11.2061882,0,90
1.590504289,0.05418605,3.104631965,91.12918304,4.027972028,140.0613098,52.34116364,943.805542,11.19957352,1.876965523,11.19957352,11.19957352,0,90
1.576711297,0.029062988,1.665186566,90.33890283,4.034965035,139.8974152,31.9949913,941.395874,11.19298649,1.095455885,11.19298649,11.19298649,0,90
1.614272356,0.044941578,2.574962748,92.49099299,4.041958042,139.733429,78.13172913,947.3761597,11.18639565,3.771705866,11.18639565,11.18639565,0,90
1.583273172,0.031502068,1.804935545,90.71487059,4.048951049,139.5703125,30.7996273,979.0783691,11.17984009,5.482804775,11.17984009,11.17984009,0,90
1.592404485,0.032090779,1.838666221,91.23805625,4.055944056,139.4067383,32.62679291,941.6596069,11.17326641,1.87984252,11.17326641,11.17326641,0,90
1.588461995,0.035259657,2.020229511,91.01216824,4.062937063,139.2429047,37.40019226,957.918457,11.16669655,3.754776955,11.16669655,11.16669655,0,90
1.619910955,0.034031026,1.949834166,92.81406093,4.06993007,139.0796509,33.46149445,953.1422729,11.16013718,3.944779873,11.16013718,11.16013718,0,90
1.587773561,0.048615143,2.785442497,90.9727239,4.076923077,138.9173737,81.96259308,941.1172485,11.15360641,3.350379944,11.15360641,11.15360641,0,90
1.577714324,0.035512369,2.034708871,90.39637204,4.083916084,138.7559509,33.266716,980.0881958,11.14710331,4.717834473,11.14710331,11.14710331,0,90
1.626073241,0.037228592,2.133041184,93.1671339,4.090909091,138.5942688,42.34645081,950.4873047,11.1406002,3.944535017,11.1406002,11.1406002,0,90
1.316144943,0.063396029,3.63232491,75.40955047,4.097902098,138.4333344,61.22754288,928.1364746,11.13412476,1.760944247,11.13412476,11.13412476,0,90
1.606789112,0.038445022,2.202737501,92.06223469,4.104895105,138.271637,35.98185349,942.4818726,11.12761974,3.032490969,11.12761974,11.12761974,0,90
1.55143261,0.034631856,1.984259173,88.89054073,4.111888112,138.1096954,36.95310211,934.37854,11.12110615,1.041103125,11.12110615,11.12110615,0,90
1.59856379,0.06204281,3.554791163,91.59095847,4.118881119,137.9481354,62.63996887,936.1373901,11.11459064,1.596791148,11.11459064,11.11459064,0,90
1.575358272,0.061259203,3.509893769,90.26138018,4.125874126,137.786438,66.09001923,940.3710938,11.1080513,1.97266984,11.1080513,11.1080513,0,90
1.588691354,0.032098211,1.83909204,91.02530952,4.132867133,137.6244965,34.40657425,944.203064,11.10149765,3.943564415,11.10149765,11.10149765,0,90
1.603043079,0.045886878,2.62912444,91.84760283,4.13986014,137.4623413,43.6998024,936.2250366,11.09495258,2.032939911,11.09495258,11.09495258,0,90
0.527713478,0.040971961,2.347520436,30.23575506,4.146853147,137.3005676,38.56637955,908.4077148,11.08840466,1.150392175,11.08840466,11.08840466,0,90
1.616320372,0.025648253,1.469536651,92.60833564,4.153846154,137.139328,40.64081573,938.6288452,11.08187008,3.322201967,11.08187008,11.08187008,0,90
1.583221197,0.033685923,1.930061195,90.71189263,4.160839161,136.9781342,31.8555069,996.5549316,11.07531834,5.279067039,11.07531834,11.07531834,0,90
1.580045223,0.053776201,3.081149348,90.52992273,4.167832168,136.8175049,50.03643799,930.6925049,11.06878662,1.037552357,11.06878662,11.06878662,0,90
1.60110414,0.032137189,1.841325299,91.7365098,4.174825175,136.6571045,33.8756485,933.3128662,11.06226921,1.650944352,11.06226921,11.06226921,0,90
1.635830045,0.033435456,1.915710541,93.72615756,4.181818182,136.4970398,32.05953979,931.083252,11.05575752,1.578796029,11.05575752,11.05575752,0,90
1.621603966,0.029474413,1.68875947,92.91106328,4.188811189,136.3373413,29.79126549,930.1760864,11.04926014,0.85885036,11.04926014,11.04926014,0,90
0.37044993,0.048847627,2.79876286,21.22521753,4.195804196,136.1776581,46.24507523,893.3867188,11.04277611,1.717767477,11.04277611,11.04277611,0,90
1.603158474,0.042019401,2.40753432,91.85421445,4.202797203,136.0180054,45.42554474,929.3952026,11.03627968,1.817583323,11.03627968,11.03627968,0,90
1.580196381,0.106507406,6.10242483,90.53858341,4.20979021,135.8588257,101.1042099,931.4564819,11.02980423,2.24870944,11.02980423,11.02980423,0,90
1.576713443,0.034278885,1.96403541,90.33902577,4.216783217,135.6983948,43.39928055,1043.444458,11.0232935,6.760680199,11.0232935,11.0232935,0,90
1.462109447,0.031524766,1.806236055,83.77270047,4.223776224,135.5380707,35.80873489,923.7229004,11.0167923,1.255191922,11.0167923,11.0167923,0,90
1.479644418,0.046521794,2.665502454,84.77738032,4.230769231,135.3776398,48.79618454,922.1923828,11.01028442,1.06206429,11.01028442,11.01028442,0,90
1.599511504,0.034602579,1.982581721,91.64525847,4.237762238,135.2176361,34.93135452,996.1398926,11.00376606,6.25086832,11.00376606,11.00376606,0,90
1.588773012,0.033689462,1.930263967,91.0299882,4.244755245,135.0579834,31.1977005,964.0845947,10.99725819,5.465104103,10.99725819,10.99725819,0,90
1.592338324,0.044068076,2.52491475,91.2342655,4.251748252,134.8990021,56.75366211,929.1560669,10.99075127,2.200409889,10.99075127,10.99075127,0,90
1.558855653,0.034904491,1.999880029,89.31584978,4.258741259,134.7395325,52.92627335,924.6704102,10.9842205,1.655966282,10.9842205,10.9842205,0,90
1.5898,0.055381272,3.173113149,91.08883028,4.265734266,134.5791016,51.21608353,924.9797974,10.97763729,2.370697737,10.97763729,10.97763729,0,90
1.585906267,0.03953376,2.265117619,90.86573581,4.272727273,134.4195709,47.93247223,922.6599731,10.97110271,0.275316268,10.97110271,10.97110271,0,90
1.592562914,0.041985333,2.40558238,91.24713358,4.27972028,134.260376,43.87097931,926.4213867,10.96459866,1.476940632,10.96459866,10.96459866,0,90
1.640244365,0.037055235,2.123108595,93.97907947,4.286713287,134.1010284,36.58075714,943.0507202,10.95809078,4.725819588,10.95809078,10.95809078,0,90
1.582928777,0.030488471,1.746860687,90.69513818,4.293706294,133.9428711,33.60993958,994.2241211,10.95162296,5.270699978,10.95162296,10.95162296,0,90
1.57930088,0.052228067,2.992447815,90.48727503,4.300699301,133.7852173,66.33364105,922.0739746,10.94518185,1.716658711,10.94518185,10.94518185,0,90
1.575963259,0.029571336,1.694312734,90.29604339,4.307692308,133.6263885,27.23625755,942.3095093,10.93871784,4.273676872,10.93871784,10.93871784,0,90
1.583459496,0.075103492,4.303113092,90.72554618,4.314685315,133.4680786,68.99069214,1046.828735,10.93227482,6.36666584,10.93227482,10.93227482,0,90
1.620503187,0.041057728,2.352434544,92.84799331,4.321678322,133.3093414,39.08619308,921.3858032,10.92583084,2.312417269,10.92583084,10.92583084,0,90
1.650630951,0.034710951,1.988791004,94.57418702,4.328671329,133.1508331,33.88170624,924.4048462,10.91938782,2.502060413,10.91938782,10.91938782,0,90
1.670724392,0.030931065,1.772219472,95.72545639,4.335664336,132.993103,30.07056999,919.2437134,10.91296387,1.1656847,10.91296387,10.91296387,0,90
1.575373173,0.036227055,2.07565735,90.26223396,4.342657343,132.8358154,64.80230713,921.8150024,10.90653324,3.063658714,10.90653324,10.90653324,0,90
1.587433577,0.035030656,2.007108717,90.9532442,4.34965035,132.678894,33.47195435,1054.312622,10.90009975,6.364753723,10.90009975,10.90009975,0,90
1.565087795,0.039922442,2.287387451,89.67292524,4.356643357,132.5222626,49.13764954,915.4251709,10.8936615,1.019573808,10.8936615,10.8936615,0,90
1.582894921,0.033274598,1.906494054,90.6931984,4.363636364,132.3671112,35.20199203,916.4483643,10.88729,1.270248294,10.88729,10.88729,0,90
1.649445057,0.033971414,1.946418645,94.5062403,4.370629371,132.211731,31.18128204,914.9286499,10.88090038,0.502304196,10.88090038,10.88090038,0,90
1.660167456,0.025851972,1.481208911,95.1205885,4.377622378,132.0566406,23.74468231,919.6508179,10.87450218,2.273184061,10.87450218,10.87450218,0,90
1.687499046,0.036730424,2.10449825,96.68657329,4.384615385,131.9018402,35.39090347,915.7045898,10.86812115,0.995791018,10.86812115,10.86812115,0,90
1.591180205,0.041256189,2.363805528,91.16791021,4.391608392,131.7479858,44.02690887,917.9255371,10.86175728,3.319921732,10.86175728,10.86175728,0,90
1.595155716,0.056970477,3.264167895,91.39569019,4.398601399,131.5945282,68.8815155,912.7121582,10.85540771,0.990881205,10.85540771,10.85540771,0,90
1.60312295,0.043638434,2.500298108,91.85217905,4.405594406,131.4415436,50.21158981,921.434021,10.8490963,2.85776186,10.8490963,10.8490963,0,90
1.56090796,0.059493978,3.408753822,89.43343831,4.412587413,131.2886353,55.3183403,910.902771,10.84277821,1.42429781,10.84277821,10.84277821,0,90
1.59195888,0.027213486,1.559217889,91.21252501,4.41958042,131.1363068,24.78072166,916.6187744,10.83647442,2.640916348,10.83647442,10.83647442,0,90
1.587763071,0.051275149,2.937849631,90.97212284,4.426573427,130.9843597,57.63838959,910.9456177,10.83019066,1.822386742,10.83019066,10.83019066,0,90
1.610337496,0.033015594,1.891654188,92.2655421,4.433566434,130.8328705,33.52908707,910.4735718,10.82393742,1.17438674,10.82393742,10.82393742,0,90
1.629644513,0.059459884,3.406800387,93.37175271,4.440559441,130.6811523,54.00382233,911.3311768,10.81767464,2.209283829,10.81767464,10.81767464,0,90
1.641462684,0.032667067,1.871685063,94.048884,4.447552448,130.5287323,29.88845253,911.5437012,10.81138134,1.635519147,10.81138134,10.81138134,0,90
1.550157547,0.032336909,1.852768427,88.81748502,4.454545455,130.376709,29.44096375,908.180481,10.80509949,2.670439243,10.80509949,10.80509949,0,90
1.584368944,0.033857152,1.939871908,90.77765369,4.461538462,130.2252045,53.50716782,915.5883789,10.79884338,2.892106771,10.79884338,10.79884338,0,90
1.605454206,0.039858174,2.283705125,91.98575023,4.468531469,130.0734406,52.23135376,910.4066772,10.79257011,1.708033919,10.79257011,10.79257011,0,90
1.584235787,0.046452533,2.661534115,90.77002437,4.475524476,129.9228973,49.03979111,908.5427856,10.78634453,2.046079397,10.78634453,10.78634453,0,90
1.634031415,0.027589846,1.580781756,93.62310367,4.482517483,129.772583,25.55465508,915.7263184,10.78012466,3.065757751,10.78012466,10.78012466,0,90
1.597190499,0.035614628,2.040567893,91.51227469,4.48951049,129.6226807,32.4016304,906.1115112,10.77390862,0.615720391,10.77390862,10.77390862,0,90
1.594049931,0.028329678,1.623170977,91.33233335,4.496503497,129.47229,28.76486397,913.0186157,10.76767445,2.23459816,10.76767445,10.76767445,0,90
1.56462419,0.036704443,2.103009696,89.64636263,4.503496503,129.3223724,38.49830627,903.9977417,10.76143932,0.452428818,10.76143932,10.76143932,0,90
1.641210079,0.058902603,3.374870534,94.03441083,4.51048951,129.1721497,55.76515579,917.7782593,10.75519657,4.122002602,10.75519657,10.75519657,0,90
1.675590515,0.029692044,1.701228834,96.00426471,4.517482517,129.021698,27.4453392,905.8682251,10.7489481,0.930232584,10.7489481,10.7489481,0,90
1.614935994,0.037587184,2.153587033,92.52901665,4.524475524,128.8713837,34.18498993,907.8312988,10.74269485,2.012132168,10.74269485,10.74269485,0,90
1.600715995,0.038063187,2.180859979,91.7142707,4.531468531,128.7211151,36.06400299,995.8132324,10.7364397,5.447422028,10.7364397,10.7364397,0,90
1.583038092,0.038441919,2.202559703,90.70140146,4.538461538,128.5706177,76.58899689,901.5527344,10.73017788,0.384709537,10.73017788,10.73017788,0,90
1.650157213,0.033458628,1.917038159,94.54704385,4.545454545,128.4211426,30.20567513,903.6384277,10.72395515,1.562568784,10.72395515,10.72395515,0,90
1.615039706,0.032394011,1.856040087,92.53495891,4.552447552,128.2722931,29.81785583,901.8078003,10.71775818,1.575292587,10.71775818,10.71775818,0,90
1.632314205,0.033376563,1.912336214,93.5247148,4.559440559,128.1239471,30.28626442,900.5216064,10.71156406,0.112467445,10.71156406,10.71156406,0,90
1.63093102,0.046200264,2.647080154,93.44546411,4.566433566,127.9754639,63.33539963,903.8596191,10.705369,1.817444444,10.705369,10.705369,0,90
1.592725754,0.035013631,2.006133281,91.25646361,4.573426573,127.8269424,35.69184875,1005.204773,10.69915962,5.750912189,10.69915962,10.69915962,0,90
1.632059455,0.034719538,1.989282991,93.51011868,4.58041958,127.6783447,31.27941513,902.4678345,10.69295216,1.743682504,10.69295216,10.69295216,0,90
0.310974479,0.04421261,2.533195927,17.81752517,4.587412587,127.5303345,63.01788712,838.4650269,10.68677139,2.684554338,10.68677139,10.68677139,0,90
1.179102182,0.039491512,2.262696957,67.55757867,4.594405594,127.3826675,36.22473526,877.4169922,10.68061638,2.577179909,10.68061638,10.68061638,0,90
0.038941167,0.038941167,2.231164535,2.231164535,4.601398601,127.2351608,47.4372406,47.4372406,10.67446899,10.67446899,10.67446899,10.67446899,0,90
0.221519798,0.027285678,1.563354208,12.69214951,4.608391608,127.0884857,24.45232391,822.4666748,10.66835594,2.678126574,10.66835594,10.66835594,0,90
1.614240527,0.043497477,2.492221836,92.48916932,4.615384615,126.9424286,39.21035385,972.5754395,10.6622467,6.240058422,10.6622467,10.6622467,0,90
1.597082734,0.031033047,1.778062592,91.5061002,4.622377622,126.7964325,33.46036148,895.0537109,10.65612125,-0.077132925,10.65612125,10.65612125,0,90
1.586872339,0.042654537,2.443924928,90.92108767,4.629370629,126.6503754,63.069767,895.5562134,10.6499691,1.550073743,10.6499691,10.6499691,0,90
1.51154089,0.031174876,1.78618881,86.60491354,4.636363636,126.5057144,32.45126343,892.3584595,10.64386082,1.714767933,10.64386082,10.64386082,0,90
1.593513727,0.027980324,1.603154468,91.30161116,4.643356643,126.3610382,31.94377136,910.9869995,10.6377573,4.252570152,10.6377573,10.6377573,0,90
1.584522128,0.05100112,2.922148947,90.78643049,4.65034965,126.2161484,49.57168961,941.7140503,10.6316328,4.597611427,10.6316328,10.6316328,0,90
1.625482082,0.021129491,1.210630647,93.13326299,4.657342657,126.0710297,34.18961334,894.890625,10.62551403,1.553851247,10.62551403,10.62551403,0,90
1.283101559,0.043303773,2.481123419,73.516304,4.664335664,125.9255829,38.77083588,870.8161621,10.61941051,3.18582058,10.61941051,10.61941051,0,90
1.617632031,0.034268446,1.963437342,92.68348821,4.671328671,125.7800674,30.61309242,906.5435791,10.61330128,4.968826771,10.61330128,10.61330128,0,90
1.614221692,0.039196014,2.245766199,92.48809015,4.678321678,125.6353073,42.48297119,893.2808838,10.60721302,2.120709896,10.60721302,10.60721302,0,90
1.588135481,0.036078639,2.067153764,90.99346035,4.685314685,125.4906387,33.16500473,895.5991821,10.6011591,1.795762777,10.6011591,10.6011591,0,90
1.587053657,0.027993103,1.603886685,90.93147638,4.692307692,125.345993,26.83615685,895.8198853,10.59510136,3.823415279,10.59510136,10.59510136,0,90
1.645063639,0.028039914,1.606568709,94.25520353,4.699300699,125.2012253,27.65643311,890.3494263,10.58900738,0.658773661,10.58900738,10.58900738,0,90
1.578510761,0.030156216,1.727823883,90.44200454,4.706293706,125.0569992,26.98942757,893.4138794,10.58292866,3.824681282,10.58292866,10.58292866,0,90
1.595070481,0.045109756,2.58459865,91.3908066,4.713286713,124.913269,58.42657471,889.8198853,10.57686901,1.70957911,10.57686901,10.57686901,0,90
1.636543632,0.030414078,1.742598329,93.76704308,4.72027972,124.7698364,44.86594772,896.3812256,10.57082558,3.219549656,10.57082558,10.57082558,0,90
1.5831424,0.039994061,2.2914909,90.70737788,4.727272727,124.6262131,46.72925186,888.1690674,10.56476402,1.122546911,10.56476402,10.56476402,0,90
1.594014883,0.044001728,2.521113323,91.33032528,4.734265734,124.4821777,56.51826859,897.2047729,10.55867672,3.759706974,10.55867672,10.55867672,0,90
1.616014242,0.03940234,2.257587762,92.59079571,4.741258741,124.3386459,36.39648056,896.2311401,10.55260658,3.389786243,10.55260658,10.55260658,0,90
1.648248553,0.03561965,2.040855615,94.43768569,4.748251748,124.1958618,32.7923317,886.9712524,10.54655361,0.793551028,10.54655361,10.54655361,0,90
1.610105276,0.040792581,2.337242709,92.25223689,4.755244755,124.0533447,50.51866531,894.6096802,10.54051304,2.897446871,10.54051304,10.54051304,0,90
0.147583112,0.034967627,2.003497468,8.455889452,4.762237762,123.911911,39.33452988,605.8878784,10.53448391,5.892043591,10.53448391,10.53448391,0,90
1.613883018,0.04691362,2.687952433,92.46868559,4.769230769,123.7705612,46.59798813,886.3883667,10.52845001,1.67284739,10.52845001,10.52845001,0,90
1.677111506,0.033013791,1.891550881,96.09141109,4.776223776,123.6284027,51.81707764,884.7418823,10.52237511,0.913571119,10.52237511,10.52237511,0,90
1.613391995,0.033488903,1.918772814,92.44055204,4.783216783,123.4873657,30.03370857,888.8139038,10.5163517,2.852753878,10.5163517,10.5163517,0,90
1.60523808,0.042272627,2.422043136,91.9733671,4.79020979,123.3462677,37.69816208,885.6763916,10.51032639,2.568530798,10.51032639,10.51032639,0,90
1.589962721,0.030801665,1.764805409,91.09815349,4.797202797,123.2053604,40.78212738,887.0598755,10.50430298,2.590516567,10.50430298,10.50430298,0,90
1.653535366,0.037737567,2.162203317,94.74059775,4.804195804,123.0640793,61.25749588,890.4564209,10.49826622,3.378779173,10.49826622,10.49826622,0,90
1.614559889,0.041954082,2.403791804,92.5074674,4.811188811,122.9243622,39.37414169,889.3015747,10.49228573,3.83352828,10.49228573,10.49228573,0,90
1.635595679,0.035008524,2.00584065,93.71272941,4.818181818,122.7847214,35.08459091,881.8422241,10.48631573,0.711321056,10.48631573,10.48631573,0,90
1.581893086,0.0357733,2.049659088,90.63579749,4.825174825,122.6450272,46.41244888,884.3393555,10.48033905,2.588430882,10.48033905,10.48033905,0,90
1.597023726,0.037555449,2.151768709,91.50271925,4.832167832,122.5053024,76.85652161,1002.634277,10.47435284,6.337320805,10.47435284,10.47435284,0,90
1.605073452,0.042009469,2.40696528,91.96393461,4.839160839,122.3660736,44.01435089,885.3792725,10.46838951,3.38158083,10.46838951,10.46838951,0,90
1.63230443,0.041094013,2.354513483,93.52415472,4.846153846,122.2261505,36.08980179,880.3100586,10.46240234,0.975304544,10.46240234,10.46240234,0,90
1.593511581,0.037701212,2.160120323,91.30148822,4.853146853,122.085968,33.13002777,890.4395752,10.45638657,4.983586788,10.45638657,10.45638657,0,90
1.658556104,0.05004631,2.867442333,95.02826483,4.86013986,121.9457245,46.17282486,883.0492554,10.4503746,1.774935126,10.4503746,10.4503746,0,90
1.588960171,0.047842421,2.741168784,91.0407116,4.867132867,121.8054123,42.6018219,963.2310181,10.44435215,5.463418007,10.44435215,10.44435215,0,90
1.586906672,0.040919542,2.344517074,90.92305476,4.874125874,121.6644135,40.96876144,966.2653198,10.43831539,5.463006496,10.43831539,10.43831539,0,90
1.633389831,0.035903055,2.057093536,93.58634359,4.881118881,121.5232697,37.44828033,878.4764404,10.4322834,1.400158286,10.4322834,10.4322834,0,90
1.58300221,0.031975396,1.832055238,90.69934557,4.888111888,121.3818283,33.22228241,1017.83551,10.42623711,6.33436203,10.42623711,10.42623711,0,90
1.655742645,0.035212282,2.017515151,94.86706553,4.895104895,121.240654,32.79454041,879.0274658,10.42019176,1.576448679,10.42019176,10.42019176,0,90
1.632416487,0.037874762,2.170064011,93.5305751,4.902097902,121.0999908,36.81899643,883.7154541,10.41417408,3.09781599,10.41417408,10.41417408,0,90
1.613770127,0.036402714,2.085721847,92.4622174,4.909090909,120.9597855,35.47279739,880.3138428,10.40818596,2.932877064,10.40818596,10.40818596,0,90
1.593996167,0.045289159,2.594877658,91.32925294,4.916083916,120.8197403,40.02018356,903.1886597,10.40217972,4.528820038,10.40217972,10.40217972,0,90
1.603463769,0.029613638,1.69673649,91.87170656,4.923076923,120.6805649,29.68953896,876.0810547,10.39619446,2.65920186,10.39619446,10.39619446,0,90
1.601505041,0.035360958,2.026033677,91.75947973,4.93006993,120.5414047,31.69313812,887.949707,10.39020252,3.159839392,10.39020252,10.39020252,0,90
1.666040897,0.04313685,2.471559446,95.45711192,4.937062937,120.4029388,37.59858704,872.8719482,10.38422203,0.49028343,10.38422203,10.38422203,0,90
1.61171639,0.048689902,2.78972588,92.3445469,4.944055944,120.2639999,45.07686615,878.1658936,10.37823009,2.280118704,10.37823009,10.37823009,0,90
1.616923571,0.06335368,3.629898485,92.64289639,4.951048951,120.1249161,79.01390076,873.0198975,10.37223053,2.033134937,10.37223053,10.37223053,0,90
1.610705733,0.036185887,2.073298586,92.28664056,4.958041958,119.9861221,46.00016785,882.5670166,10.36625576,4.476964474,10.36625576,10.36625576,0,90
1.63474226,0.038551874,2.208859699,93.66383209,4.965034965,119.8478546,35.03028107,871.043457,10.36030388,0.51234591,10.36030388,10.36030388,0,90
1.544711351,0.035514049,2.034805134,88.505441,4.972027972,119.7097168,34.33392334,869.5445557,10.35434246,1.851829886,10.35434246,10.35434246,0,90
1.653458476,0.042648945,2.443604549,94.73619228,4.979020979,119.5713043,45.53572083,870.6026611,10.34835529,1.187754154,10.34835529,10.34835529,0,90
1.573887229,0.027171833,1.556831378,90.17709565,4.986013986,119.4336548,24.75898361,868.5854492,10.34240055,1.492414713,10.34240055,10.34240055,0,90
1.588908434,0.038326982,2.195974333,91.0377473,4.993006993,119.2962952,33.66914368,873.8720093,10.33644485,2.064910173,10.33644485,10.33644485,0,90
1.599576592,0.041127369,2.356424655,91.64898776,5,119.1587524,40.50354767,868.4310913,10.33047771,1.516633391,10.33047771,10.33047771,0,90
1.622653246,0.031272247,1.791767794,92.9711826,5.006993007,119.0210648,27.19193268,868.0705566,10.32450771,0.717523813,10.32450771,10.32450771,0,90
1.545967221,0.043693051,2.503427402,88.57739704,5.013986014,118.8837662,38.59122086,866.3903198,10.3185358,1.845661044,10.3185358,10.3185358,0,90
1.573399186,0.038138296,2.185163425,90.14913285,5.020979021,118.7466049,33.02320862,873.6020508,10.31255627,3.101475716,10.31255627,10.31255627,0,90
1.594338417,0.041537039,2.379897027,91.34886241,5.027972028,118.6095734,37.80607605,1003.829346,10.30658531,6.326161861,10.30658531,10.30658531,0,90
1.625938296,0.025268933,1.447803202,93.15940213,5.034965035,118.4726105,34.46276093,868.5341187,10.30063057,2.132547379,10.30063057,10.30063057,0,90
1.615957975,0.03560793,2.040184122,92.58757186,5.041958042,118.3352432,32.17945862,865.3251343,10.29465675,1.28933084,10.29465675,10.29465675,0,90
1.592101693,0.030630874,1.755019775,91.22070757,5.048951049,118.1980515,44.47082138,997.2421265,10.28869152,6.686593533,10.28869152,10.28869152,0,90
1.610848069,0.055229232,3.164401883,92.2947958,5.055944056,118.0607147,60.29955292,863.4459839,10.28271675,0.301593155,10.28271675,10.28271675,0,90
1.592599511,0.039618123,2.269951259,91.24923044,5.062937063,117.9234848,34.85732651,871.7196655,10.27676201,3.291882515,10.27676201,10.27676201,0,90
1.642562389,0.030617248,1.754239106,94.1118925,5.06993007,117.7864532,44.76273727,866.6478882,10.27080917,2.240285635,10.27080917,10.27080917,0,90
1.592011333,0.040004496,2.292088755,91.21553029,5.076923077,117.6498795,34.89434814,870.7984009,10.26485252,1.197523355,10.26485252,10.26485252,0,90
1.589511275,0.043550901,2.495282828,91.07228756,5.083916084,117.5138397,37.8658638,999.1282349,10.25890636,6.322583675,10.25890636,10.25890636,0,90
1.59385407,0.031675689,1.814883288,91.32111135,5.090909091,117.3775864,35.67542648,876.5702515,10.25295639,3.369727135,10.25295639,10.25295639,0,90
1.618224382,0.048724182,2.791689986,92.71742742,5.097902098,117.2417603,59.59326553,861.9046021,10.2470026,1.442822933,10.2470026,10.2470026,0,90
1.635046959,0.037234996,2.133408093,93.68129005,5.104895105,117.106369,32.89626312,867.2631836,10.24106216,2.654011726,10.24106216,10.24106216,0,90
1.564881563,0.039597049,2.268743809,89.66110901,5.111888112,116.9715347,48.87028122,862.6964111,10.23513126,2.481678963,10.23513126,10.23513126,0,90
1.599828362,0.032301866,1.850760565,91.66341311,5.118881119,116.8374176,36.30028915,864.7424927,10.22924614,2.065448284,10.22924614,10.22924614,0,90
1.601758361,0.045670666,2.616736398,91.77399388,5.125874126,116.7033081,56.89243317,869.1065063,10.22334003,3.75133872,10.22334003,10.22334003,0,90
1.587640047,0.036960188,2.1176628,90.96507408,5.132867133,116.5695877,46.0121727,972.4329224,10.21745682,5.912530899,10.21745682,10.21745682,0,90
1.554196,0.039943345,2.288585082,89.04887134,5.13986014,116.4353485,49.40945435,857.0231323,10.21155739,1.305942774,10.21155739,10.21155739,0,90
1.57838273,0.03414296,1.9562475,90.43466891,5.146853147,116.3015137,30.59001923,864.6050415,10.20566654,3.113085985,10.20566654,10.20566654,0,90
1.584797978,0.032593988,1.867497943,90.80223554,5.153846154,116.1679459,37.21420288,990.7141724,10.19978046,8.800534248,10.19978046,10.19978046,0,90
1.602673531,0.034474846,1.975263174,91.82642924,5.160839161,116.0346146,35.7051239,858.2903442,10.19389534,2.399845362,10.19389534,10.19389534,0,90
1.586130381,0.089673877,5.137934671,90.87857657,5.167832168,115.9018478,76.57479095,937.0959473,10.18803024,5.469758034,10.18803024,10.18803024,0,90
1.593417406,0.045761965,2.621967469,91.29609237,5.174825175,115.7689209,39.1084671,856.0580444,10.18217278,1.761922598,10.18217278,10.18217278,0,90
1.550119996,0.070491359,4.038857342,88.81533351,5.181818182,115.6359634,71.32671356,854.2697144,10.17632484,1.777640343,10.17632484,10.17632484,0,90
1.588093162,0.038390703,2.199625283,90.99103563,5.188811189,115.502655,36.78284073,984.8890381,10.17045879,6.316578388,10.17045879,10.17045879,0,90
1.581953526,0.028277023,1.620154062,90.6392604,5.195804196,115.3702087,28.33200073,930.8000488,10.16461849,5.468286991,10.16461849,10.16461849,0,90
1.628396273,0.03756021,2.15204149,93.3002338,5.202797203,115.238327,33.82723236,856.038208,10.15880585,2.163264275,10.15880585,10.15880585,0,90
1.604896665,0.03218909,1.844298992,91.95380544,5.20979021,115.1069717,44.85040665,853.4938965,10.15301704,1.52627027,10.15301704,10.15301704,0,90
1.598445654,0.039916471,2.287045301,91.58418975,5.216783217,114.9756622,60.65262222,937.6116333,10.14723587,5.653949738,10.14723587,10.14723587,0,90
1.635771275,0.040233355,2.305201438,93.72279028,5.223776224,114.8451843,43.7765274,853.6289673,10.14150715,0.97676754,10.14150715,10.14150715,0,90
1.581386805,0.033735439,1.932898285,90.60678968,5.230769231,114.715477,36.91483688,996.1604004,10.13578415,6.314761639,10.13578415,10.13578415,0,90
1.640713215,0.040725295,2.333387494,94.0059426,5.237762238,114.5851212,48.54520416,860.8442383,10.13003349,3.43024826,10.13003349,10.13003349,0,90
1.641716123,0.039450727,2.260360179,94.06340499,5.244755245,114.4557266,34.44724274,864.1699219,10.12431908,4.033176899,10.12431908,10.12431908,0,90
1.586914539,0.028228493,1.617373534,90.92350555,5.251748252,114.3259277,49.26382828,865.6502075,10.11860275,2.624121904,10.11860275,10.11860275,0,90
1.569686055,0.057553705,3.297584382,89.93638612,5.258741259,114.1958008,50.41335297,850.2681885,10.11285496,1.829412341,10.11285496,10.11285496,0,90
1.629428267,0.029704088,1.701918896,93.35936275,5.265734266,114.0655441,25.78027725,851.3466797,10.10709381,1.795344949,10.10709381,10.10709381,0,90
1.592993021,0.043596059,2.497870189,91.2717769,5.272727273,113.9353485,49.76493073,850.6290894,10.10133266,1.538804889,10.10133266,10.10133266,0,90
1.651797414,0.053986482,3.093197588,94.64102042,5.27972028,113.8048325,52.52153778,848.7088013,10.09555244,1.102624297,10.09555244,10.09555244,0,90
1.609270334,0.029340621,1.681093756,92.20439825,5.286713287,113.674469,40.12952805,851.1842651,10.08978844,1.400814652,10.08978844,10.08978844,0,90
1.626665473,0.029046575,1.664246134,93.20106628,5.293706294,113.5441284,24.57368469,849.7994385,10.0840168,1.701265812,10.0840168,10.0840168,0,90
1.620518088,0.041316841,2.367280601,92.84884709,5.300699301,113.4141998,38.77915192,856.1470947,10.07825851,1.686740994,10.07825851,10.07825851,0,90
1.653009653,0.037648994,2.157128486,94.71047662,5.307692308,113.2843704,34.01702499,849.6630859,10.07249832,2.404189348,10.07249832,10.07249832,0,90
1.602501869,0.040722366,2.333219728,91.81659377,5.314685315,113.1545258,36.00747299,847.3551636,10.06672955,1.754421234,10.06672955,10.06672955,0,90
1.58309257,0.034793291,1.993508743,90.70452286,5.321678322,113.0246582,29.51783562,893.6494751,10.06095409,4.805044651,10.06095409,10.06095409,0,90
1.581572533,0.037377227,2.141557363,90.61743111,5.328671329,112.894928,46.1759491,900.6138306,10.05517387,4.805758476,10.05517387,10.05517387,0,90
1.510390997,0.036790431,2.107936397,86.53902954,5.335664336,112.7651749,34.68885422,841.6968994,10.04939365,1.579735398,10.04939365,10.04939365,0,90
1.616109133,0.031913813,1.828526805,92.59623254,5.342657343,112.6357269,35.65170288,848.3668213,10.04361629,2.488265991,10.04361629,10.04361629,0,90
1.604682922,0.026778474,1.534293568,91.94155891,5.34965035,112.5068054,32.82236862,849.0924683,10.0378561,2.046082497,10.0378561,10.0378561,0,90
1.627840996,0.030871261,1.768792958,93.26841878,5.356643357,112.3778839,30.14915657,845.4413452,10.03209782,2.149145126,10.03209782,10.03209782,0,90
1.569127917,0.038426407,2.201670925,89.90440718,5.363636364,112.2492218,34.10100174,842.6976929,10.02634907,0.969451368,10.02634907,10.02634907,0,90
1.601660252,0.036227055,2.07565735,91.76837263,5.370629371,112.1207962,47.59489059,842.2799072,10.0206213,1.28790915,10.0206213,10.0206213,0,90
1.600555539,0.033319358,1.909058577,91.70507727,5.377622378,111.992981,34.01280212,937.9907227,10.01492214,5.646102428,10.01492214,10.01492214,0,90
1.60330379,0.02866438,1.642348014,91.86254045,5.384615385,111.8656845,25.38537216,857.6337891,10.00924301,4.254621983,10.00924301,10.00924301,0,90
1.613997817,0.030984983,1.775308745,92.47526306,5.391608392,111.7384186,56.78784943,843.1542969,10.00355053,1.821404099,10.00355053,10.00355053,0,90
1.575034618,0.025499072,1.460989203,90.24283622,5.398601399,111.6111145,24.92702293,839.4337158,9.99785614,1.248612761,9.99785614,9.99785614,0,90
1.554358006,0.033925757,1.943802682,89.05815357,5.405594406,111.4840851,56.36838913,838.2346802,9.992185593,0.470632017,9.992185593,9.992185593,0,90
1.588560581,0.042992864,2.463309645,91.0178168,5.412587413,111.3577347,36.08899307,841.8058472,9.986534119,2.33175993,9.986534119,9.986534119,0,90
1.602856636,0.086048618,4.930222642,91.83692041,5.41958042,111.2315216,72.87937164,838.5236206,9.980881691,0.969256163,9.980881691,9.980881691,0,90
1.604148269,0.034556028,1.979914533,91.91092551,5.426573427,111.1049728,29.22942924,839.1865845,9.975211143,1.697072744,9.975211143,9.975211143,0,90
1.625017881,0.048727851,2.791900228,93.10666624,5.433566434,110.9784393,42.09051132,838.3948975,9.969540596,1.357738733,9.969540596,9.969540596,0,90
1.597098351,0.048613913,2.785372061,91.50699495,5.440559441,110.8517303,44.11911011,845.8495483,9.963860512,2.378565073,9.963860512,9.963860512,0,90
1.611376643,0.056980945,3.264767671,92.32508086,5.447552448,110.724762,59.66424942,836.5183105,9.958173752,0.886524737,9.958173752,9.958173752,0,90
1.595568419,0.032416087,1.857304953,91.4193363,5.454545455,110.5972595,28.30369377,879.4072266,9.952446938,5.361091137,9.952446938,9.952446938,0,90
0.032285251,0.032285251,1.849808607,1.849808607,5.461538462,110.4704208,38.18694687,38.18685532,9.946737289,9.946737289,9.946737289,9.946737289,0,90
1.591036558,0.034480035,1.9755605,91.15967983,5.468531469,110.3436813,35.81107712,866.0463257,9.941040039,4.534374714,9.941040039,9.941040039,0,90
1.615613937,0.050804317,2.910872945,92.56785993,5.475524476,110.2169266,50.44111252,842.8776855,9.935336113,3.022160053,9.935336113,9.935336113,0,90
0.151647463,0.040234838,2.305286389,8.688759629,5.482517483,110.091217,39.7385025,546.8703613,9.929673195,5.551818371,9.929673195,9.929673195,0,90
1.516751647,0.043770764,2.507880045,86.90346794,5.48951049,109.9656677,36.57492828,831.5307617,9.923995972,1.577232242,9.923995972,9.923995972,0,90
1.629242063,0.035034057,2.007303591,93.34869399,5.496503497,109.8403015,31.67297363,840.2754517,9.918337822,2.847860098,9.918337822,9.918337822,0,90
1.760192513,0.027044289,1.549523609,100.8516022,5.503496503,109.7150192,23.93436623,833.6393433,9.91269207,0.636705935,9.91269207,9.91269207,0,90
1.588450551,0.029567303,1.694081681,91.01151254,5.51048951,109.5899429,26.59044647,954.2889404,9.907030106,6.647594452,9.907030106,9.907030106,0,90
1.541922808,0.039428052,2.259060949,88.34566922,5.517482517,109.4650879,43.01768112,830.5065308,9.901369095,1.465526342,9.901369095,9.901369095,0,90
1.573953867,0.027566068,1.579419347,90.18091373,5.524475524,109.3399734,44.05686188,832.0042114,9.895675659,1.309717059,9.895675659,9.895675659,0,90
1.171826363,0.038672313,2.215760324,67.1407049,5.531468531,109.2145767,33.03918839,810.7918701,9.889989853,2.436960697,9.889989853,9.889989853,0,90
1.605049968,0.038081978,2.181936587,91.96258906,5.538461538,109.0890427,39.62950897,830.0928345,9.884316444,1.222947478,9.884316444,9.884316444,0,90
1.583573937,0.054966222,3.149332565,90.73210316,5.545454545,108.9638062,59.03326416,883.7946167,9.878652573,4.779655457,9.878652573,9.878652573,0,90
1.607314944,0.040205188,2.303587592,92.09236265,5.552447552,108.8392258,33.55611801,829.505127,9.873040199,0.904466689,9.873040199,9.873040199,0,90
1.618047118,0.027300967,1.56423018,92.70727093,5.559440559,108.7151489,23.68234253,828.6049194,9.867458344,0.392708778,9.867458344,9.867458344,0,90
1.658543825,0.038783152,2.222110906,95.02756132,5.566433566,108.5911636,37.81577682,831.0419312,9.861878395,2.311969519,9.861878395,9.861878395,0,90
1.651786566,0.025122244,1.439398548,94.64039888,5.573426573,108.4672012,39.31163025,830.6844482,9.856277466,1.45453012,9.856277466,9.856277466,0,90
1.57498908,0.036616627,2.097978194,90.24022709,5.58041958,108.3441391,32.08886337,828.9595337,9.850704193,2.104801655,9.850704193,9.850704193,0,90
1.624485135,0.035458609,2.03162867,93.07614212,5.587412587,108.2209396,29.28611755,826.6507568,9.845103264,0.481566668,9.845103264,9.845103264,0,90
1.60579586,0.031967938,1.831627924,92.00532555,5.594405594,108.0978699,27.46269226,834.9646606,9.83951664,3.440421581,9.83951664,9.83951664,0,90
1.646788359,0.025803505,1.478431905,94.3540227,5.601398601,107.974556,31.29765892,827.2909546,9.833922386,1.509217858,9.833922386,9.833922386,0,90
1.568345308,0.050234213,2.878208419,89.85956698,5.608391608,107.8513107,43.56414032,826.7698364,9.828314781,1.914724469,9.828314781,9.828314781,0,90
1.624885201,0.027409924,1.570472973,93.09906424,5.615384615,107.7274399,42.56136322,827.5817261,9.822692871,1.250947595,9.822692871,9.822692871,0,90
1.608974934,0.034341436,1.967619338,92.18747304,5.622377622,107.603508,41.9500885,833.3094482,9.817047119,3.245454788,9.817047119,9.817047119,0,90
1.6370821,0.057076108,3.270220083,93.79789504,5.629370629,107.4802094,53.9736824,824.6827393,9.811423302,1.233365655,9.811423302,9.811423302,0,90
1.604719877,0.040726759,2.333471378,91.94367627,5.636363636,107.3573914,33.58059311,829.6078491,9.80585289,3.021639347,9.80585289,9.80585289,0,90
1.616551161,0.041718937,2.390319042,92.62155888,5.643356643,107.23452,36.33542633,824.9934082,9.800268173,1.706820488,9.800268173,9.800268173,0,90
1.586325049,0.042468224,2.433249983,90.88973027,5.65034965,107.1117935,36.5564537,825.9017334,9.794692039,2.022630453,9.794692039,9.794692039,0,90
1.620049,0.039964236,2.289782073,92.82197029,5.657342657,106.9889526,33.72976685,824.4501953,9.789124489,1.660329461,9.789124489,9.789124489,0,90
1.605591059,0.041154906,2.358002429,91.99359129,5.664335664,106.8660507,34.73409653,837.7019653,9.783568382,4.834813595,9.783568382,9.783568382,0,90
1.651452065,0.038789302,2.222463301,94.62123336,5.671328671,106.7437744,35.36481476,821.5991211,9.778028488,0.71234411,9.778028488,9.778028488,0,90
1.608031392,0.03561965,2.040855615,92.13341209,5.678321678,106.622551,36.81797409,839.6931763,9.772526741,4.448687553,9.772526741,9.772526741,0,90
1.503120303,0.039267439,2.24985855,86.12244947,5.685314685,106.5007401,44.39256668,817.822876,9.766991615,0.779012799,9.766991615,9.766991615,0,90
1.586545229,0.040067043,2.29567247,90.90234563,5.692307692,106.3796921,60.11666107,825.6402588,9.761487007,2.701886892,9.761487007,9.761487007,0,90
1.642150879,0.041140415,2.357172134,94.08831469,5.699300699,106.2592697,106.8789978,819.7827148,9.756017685,1.092066765,9.756017685,9.756017685,0,90
1.571568489,0.029814264,1.708231485,90.04424164,5.706293706,106.1400299,31.5185833,879.397522,9.750583649,7.557850361,9.750583649,9.750583649,0,90
1.590331078,0.035519086,2.03509371,91.11925877,5.713286713,106.0205612,33.34490967,911.286499,9.745106697,5.442825794,9.745106697,9.745106697,0,90
1.597691536,0.049955674,2.862249255,91.54098197,5.72027972,105.9007339,46.59335327,824.3566895,9.739601135,3.444981098,9.739601135,9.739601135,0,90
1.598167062,0.032174267,1.843449701,91.5682276,5.727272727,105.780632,27.57405663,824.5383911,9.734093666,2.267603874,9.734093666,9.734093666,0,90
1.591006517,0.034167394,1.957647476,91.15795863,5.734265734,105.660553,44.07477951,878.4868164,9.728573799,4.818105698,9.728573799,9.728573799,0,90
1.593951344,0.028705943,1.644729402,91.32668479,5.741258741,105.5400925,28.9312191,825.302063,9.723029137,2.55166316,9.723029137,9.723029137,0,90
1.643519759,0.034781296,1.992821456,94.16674575,5.748251748,105.4195557,28.37209892,824.6754761,9.717469215,3.133282185,9.717469215,9.717469215,0,90
1.603357434,0.044577911,2.554126188,91.86561403,5.755244755,105.2992249,45.18896866,820.9833984,9.711898804,2.014388323,9.711898804,9.711898804,0,90
1.607817292,0.043023363,2.465057106,92.12114507,5.762237762,105.1786118,35.24740219,819.0743408,9.706313133,2.63254714,9.706313133,9.706313133,0,90
1.631306171,0.056904491,3.260387172,93.46695872,5.769230769,105.0586243,55.15935516,817.234314,9.700750351,1.732935786,9.700750351,9.700750351,0,90
1.605424523,0.030067127,1.722719491,91.98404951,5.776223776,104.9388351,30.5760746,814.6451416,9.695202827,0.853344142,9.695202827,9.695202827,0,90
1.304461479,0.038072582,2.181398283,74.74013729,5.783216783,104.8189774,30.94080734,806.9304199,9.689658165,1.159538984,9.689658165,9.689658165,0,90
1.642137885,0.029818263,1.708460617,94.08757019,5.79020979,104.6990204,31.2758255,813.3607178,9.684100151,0.593524873,9.684100151,9.684100151,0,90
1.650078058,0.035663139,2.043347353,94.5425086,5.797202797,104.5797043,39.30926514,813.6021118,9.678556442,1.124710202,9.678556442,9.678556442,0,90
1.583866715,0.056128919,3.215950174,90.74887811,5.804195804,104.4603577,48.7035675,819.5559082,9.67300415,2.531695843,9.67300415,9.67300415,0,90
1.61236155,0.031726465,1.817792522,92.38151188,5.811188811,104.3413391,28.93566322,813.7885132,9.667463303,1.889996052,9.667463303,9.667463303,0,90
1.612021446,0.043496106,2.492143289,92.36202535,5.818181818,104.2223663,41.52397537,815.022522,9.66190815,2.631801844,9.66190815,9.66190815,0,90
1.645756125,0.033636332,1.927219837,94.2948801,5.825174825,104.1033859,28.60546303,814.0202026,9.656369209,2.274619102,9.656369209,9.656369209,0,90
1.623879433,0.03237376,1.854879809,93.04143793,5.832167832,103.9846954,32.27950287,816.6341553,9.650847435,2.85115242,9.650847435,9.650847435,0,90
1.592369676,0.038034983,2.179243999,91.23606184,5.839160839,103.8662338,45.7218399,812.1756592,9.645331383,2.30457592,9.645331383,9.645331383,0,90
1.594752431,0.06075573,3.481046892,91.37258366,5.846153846,103.7473984,52.14169693,816.0187378,9.639787674,2.544588089,9.639787674,9.639787674,0,90
1.581237912,0.049999818,2.86477856,90.59825877,5.853146853,103.6286545,40.52540207,815.1529541,9.634267807,2.544127226,9.634267807,9.634267807,0,90
1.580001354,0.041727509,2.390810175,90.52740922,5.86013986,103.5098343,41.70471573,813.5252686,9.628743172,3.446856976,9.628743172,9.628743172,0,90
0.03016017,0.03016017,1.728050453,1.728050453,5.867132867,103.3910446,24.33542061,24.33542061,9.62323761,9.62323761,9.62323761,9.62323761,0,90
0.343057513,0.037032705,2.121817689,19.65574764,5.874125874,103.2725906,32.80647278,775.4449463,9.617733955,1.412863731,9.617733955,9.617733955,0,90
1.595337629,0.047526054,2.723042316,91.40611306,5.881118881,103.1539917,39.64661407,814.0093994,9.612199783,2.166172266,9.612199783,9.612199783,0,90
1.59238708,0.026318168,1.507919966,91.23705905,5.888111888,103.0352631,22.51593399,870.3272705,9.606659889,7.557307243,9.606659889,9.606659889,0,90
1.589558482,0.041028675,2.350769899,91.07499232,5.895104895,102.9166107,40.47713852,900.1104126,9.601121902,5.370132446,9.601121902,9.601121902,0,90
1.623230577,0.026161414,1.498938588,93.00426121,5.902097902,102.797493,23.63653755,811.5115967,9.595556259,2.850943327,9.595556259,9.595556259,0,90
1.580478668,0.046143442,2.643824501,90.5547573,5.909090909,102.6785736,45.7023468,825.6036377,9.58999157,4.178454876,9.58999157,9.58999157,0,90
1.614386916,0.080406606,4.60695918,92.4975568,5.916083916,102.5600891,64.56852722,805.366272,9.584445953,0.885262132,9.584445953,9.584445953,0,90
1.579009891,0.03358312,1.924171011,90.47060254,5.923076923,102.4419098,28.83435249,809.7442017,9.578913689,3.446989059,9.578913689,9.578913689,0,90
1.593601823,0.027796496,1.592621889,91.30665867,5.93006993,102.3237076,32.32170105,847.1264648,9.573371887,4.492868423,9.573371887,9.573371887,0,90
1.585958719,0.035774965,2.049754498,90.8687411,5.937062937,102.2061691,29.40716743,918.8910522,9.567855835,6.612754345,9.567855835,9.567855835,0,90
1.593155861,0.028304415,1.621723511,91.28110694,5.944055944,102.0892334,26.63670921,875.0360718,9.562346458,6.20279932,9.562346458,9.562346458,0,90
1.584832668,0.033439022,1.915914806,90.80422313,5.951048951,101.9723511,26.78673553,847.3098145,9.556828499,4.491567612,9.556828499,9.556828499,0,90
0.045091245,0.045091245,2.58353805,2.58353805,5.958041958,101.8556976,44.67859268,44.67856216,9.55132103,9.55132103,9.55132103,9.55132103,0,90
1.425474882,0.034535319,1.978728001,81.67369455,5.965034965,101.7388382,27.75498009,795.1664429,9.545802116,1.038998365,9.545802116,9.545802116,0,90
1.582581162,0.044683453,2.560173254,90.67522135,5.972027972,101.6224747,54.21186829,855.0961304,9.540300369,7.555199146,9.540300369,9.540300369,0,90
1.673511267,0.032570202,1.866135107,95.88513255,5.979020979,101.5063629,33.67264557,802.0866699,9.53482151,1.306984544,9.53482151,9.53482151,0,90
1.656516314,0.036022414,2.063932263,94.91139346,5.986013986,101.3903351,30.02657127,811.0970459,9.529321671,3.125494719,9.529321671,9.529321671,0,90
1.578327179,0.030205596,1.730653182,90.43148604,5.993006993,101.2744598,24.25938606,802.3633423,9.523831367,2.625518799,9.523831367,9.523831367,0,90
1.613639474,0.040794045,2.337326592,92.45473151,6,101.1586304,59.32778168,801.5545044,9.518345833,2.219816446,9.518345833,9.518345833,0,90
1.542096138,0.050994106,2.921747033,88.35560031,6.006993007,101.0425644,48.3850975,797.1150513,9.512845039,0.786312938,9.512845039,9.512845039,0,90
1.576062918,0.031999625,1.833443474,90.30175343,6.013986014,100.926796,45.41123581,797.5997925,9.507349014,1.111997128,9.507349014,9.507349014,0,90
1.616688132,0.031609748,1.811105127,92.62940677,6.020979021,100.8107758,25.34006119,799.590271,9.50185585,1.619161725,9.50185585,9.50185585,0,90
1.635418177,0.028776463,1.648769886,93.70255926,6.027972028,100.695015,24.21596909,799.4216919,9.496371269,1.853874207,9.496371269,9.496371269,0,90
1.633878946,0.041972551,2.404850056,93.61436786,6.034965035,100.579361,35.09493637,801.9257813,9.49089241,2.433945656,9.49089241,9.49089241,0,90
1.59368372,0.029462274,1.688063964,91.31135101,6.041958042,100.4634933,26.23436165,827.5172119,9.485401154,2.340416908,9.485401154,9.485401154,0,90
1.605126023,0.023587614,1.351470748,91.96694672,6.048951049,100.3482742,34.02876282,806.1688232,9.479915619,3.030547857,9.479915619,9.479915619,0,90
1.60861218,0.037799131,2.165730683,92.16668877,6.055944056,100.2328033,35.87107086,799.465332,9.474422455,2.903139353,9.474422455,9.474422455,0,90
1.6212672,0.03619742,2.073959407,92.891768,6.062937063,100.1181335,44.05183411,795.0800781,9.468960762,0.975426674,9.468960762,9.468960762,0,90
1.587306738,0.047182303,2.703346825,90.94597687,6.06993007,100.00383,57.47235107,959.1239624,9.46350193,8.736674309,9.46350193,9.46350193,0,90
1.643151522,0.034588791,1.981791767,94.14564729,6.076923077,99.88912201,49.40608215,803.9223633,9.458036423,3.492061138,9.458036423,9.458036423,0,90
1.572998405,0.040427014,2.316297294,90.12616976,6.083916084,99.77511597,35.53535843,799.4136353,9.452606201,2.556999445,9.452606201,9.452606201,0,90
1.58180356,0.038575064,2.210188384,90.63066802,6.090909091,99.66091156,30.78458977,940.5728149,9.447153091,8.735145569,9.447153091,9.447153091,0,90
1.572517037,0.034409072,1.971494617,90.09858945,6.097902098,99.54678345,32.73744583,793.2745361,9.441708565,1.876212597,9.441708565,9.441708565,0,90
1.611635923,0.039542805,2.26563586,92.33993652,6.104895105,99.43261719,47.86431503,793.7376709,9.436248779,1.876750588,9.436248779,9.436248779,0,90
1.619989514,0.031146178,1.784544549,92.81856203,6.111888112,99.31893921,24.61625481,807.2995605,9.430813789,4.589342594,9.430813789,9.430813789,0,90
1.525926828,0.046790175,2.680879558,87.42916711,6.118881119,99.20554352,40.081707,789.1768188,9.425390244,1.807345033,9.425390244,9.425390244,0,90
1.602151513,0.046016634,2.636558888,91.79651984,6.125874126,99.09248352,54.76963043,859.3179321,9.419971466,5.165157795,9.419971466,9.419971466,0,90
1.607298374,0.038300529,2.194458672,92.09141326,6.132867133,98.98042297,30.36378479,813.635498,9.414613724,4.074458122,9.414613724,9.414613724,0,90
1.634760976,0.037300587,2.137166191,93.66490443,6.13986014,98.86859131,54.39581299,789.2434082,9.409257889,0.603237569,9.409257889,9.409257889,0,90
1.59738946,0.026204672,1.501417093,91.52367427,6.146853147,98.75679016,23.68535042,799.6837769,9.403907776,2.671273232,9.403907776,9.403907776,0,90
1.576656461,0.033060707,1.894238988,90.33576094,6.153846154,98.64479065,28.55196571,788.2661133,9.398545265,1.964618921,9.398545265,9.398545265,0,90
1.608802915,0.030791987,1.764250883,92.17761708,6.160839161,98.5326004,27.73669052,797.8965454,9.393174171,2.576711178,9.393174171,9.393174171,0,90
1.58693099,0.031336997,1.795477654,90.92444812,6.167832168,98.42047119,35.97393417,882.4789429,9.387800217,5.354388714,9.387800217,9.387800217,0,90
1.631052256,0.032747265,1.876280072,93.45241041,6.174825175,98.307724,49.09373856,788.5939331,9.382406235,0.612212479,9.382406235,9.382406235,0,90
1.653143167,0.03018388,1.729408914,94.71812643,6.181818182,98.19515228,23.8831768,788.7166748,9.377016068,0.931979239,9.377016068,9.377016068,0,90
1.612990379,0.045573954,2.611195194,92.41754113,6.188811189,98.082901,47.57262802,803.2269287,9.371631622,4.259532452,9.371631622,9.371631622,0,90
1.582002878,0.033684153,1.92995981,90.6420881,6.195804196,97.97136688,31.33904457,786.581665,9.366278648,2.264729977,9.366278648,9.366278648,0,90
1.583007693,0.039458282,2.260793042,90.69965976,6.202797203,97.85983276,35.09337997,833.8362427,9.360899925,4.82599926,9.360899925,9.360899925,0,90
1.591160774,0.041724652,2.390646464,91.16679689,6.20979021,97.74808502,48.72785568,785.4657593,9.355514526,0.702986181,9.355514526,9.355514526,0,90
1.652307034,0.037674323,2.158579688,94.67021948,6.216783217,97.63617706,31.83790588,786.37677,9.350119591,1.408336639,9.350119591,9.350119591,0,90
1.585244656,0.03508677,2.010323815,90.82782826,6.223776224,97.52455139,27.90191269,790.9182739,9.344726563,2.565490484,9.344726563,9.344726563,0,90
1.582791924,0.040843707,2.340172007,90.68729712,6.230769231,97.4132843,33.55465317,819.7649536,9.339342117,4.565196991,9.339342117,9.339342117,0,90
1.608716369,0.028287562,1.620757893,92.17265836,6.237762238,97.30151367,22.14975166,789.0236816,9.333946228,1.441275239,9.333946228,9.333946228,0,90
1.581634045,0.037027873,2.121540853,90.62095549,6.244755245,97.19013977,51.70025253,844.5911255,9.328550339,4.82571888,9.328550339,9.328550339,0,90
1.615040064,0.039801292,2.280446058,92.5349794,6.251748252,97.07813263,33.49801254,783.9962769,9.323139191,1.87251842,9.323139191,9.323139191,0,90
1.630301476,0.037436198,2.144936172,93.40939388,6.258741259,96.9664917,33.25491714,786.2389526,9.317757607,2.479220867,9.317757607,9.317757607,0,90
1.638179064,0.041141864,2.357255163,93.86074644,6.265734266,96.8549118,35.99269485,784.449646,9.312378883,1.641622066,9.312378883,9.312378883,0,90
1.590421438,0.036876217,2.112851572,91.12443606,6.272727273,96.74333191,30.90622139,783.1394043,9.307004929,2.134502888,9.307004929,9.307004929,0,90
1.577691674,0.048825651,2.797503758,90.39507431,6.27972028,96.6317749,45.96852493,813.6535034,9.301631927,2.32105279,9.301631927,9.301631927,0,90
1.633100033,0.027766455,1.590900682,93.5697394,6.286713287,96.5199585,26.80081558,788.5108643,9.296234131,3.227176428,9.296234131,9.296234131,0,90
1.585038543,0.036898844,2.114148027,90.81601886,6.293706294,96.40884399,31.30342484,823.0317993,9.290886879,4.471796513,9.290886879,9.290886879,0,90
1.603622556,0.038267825,2.192584852,91.88080438,6.300699301,96.29821014,33.31553268,827.8391724,9.28555584,5.292548656,9.28555584,9.28555584,0,90
1.581863523,0.033623923,1.926508857,90.63410361,6.307692308,96.18739319,62.56344223,778.1091309,9.28020668,0.565725684,9.28020668,9.28020668,0,90
1.643276095,0.04474346,2.5636114,94.15278484,6.314685315,96.0763092,34.84461594,793.4509277,9.274842262,4.148997307,9.274842262,9.274842262,0,90
1.574485302,0.030466955,1.745627945,90.21136271,6.321678322,95.96537781,25.74022675,806.0098877,9.269483566,2.317814589,9.269483566,9.269483566,0,90
1.623925567,0.045626257,2.614191939,93.04408121,6.328671329,95.85431671,42.33429337,783.5383301,9.2641325,2.429665089,9.2641325,9.2641325,0,90
1.596760869,0.040003005,2.292003378,91.48765869,6.335664336,95.74346924,31.08234596,779.4450073,9.258788109,2.23513341,9.258788109,9.258788109,0,90
1.584464908,0.040102739,2.297717685,90.78315199,6.342657343,95.63270569,34.98592377,780.4221191,9.253433228,2.63863945,9.253433228,9.253433228,0,90
1.605098367,0.032818187,1.880343608,91.96536212,6.34965035,95.52226257,29.42972565,786.9924316,9.248080254,2.295296192,9.248080254,9.248080254,0,90
1.581301808,0.033864196,1.94027553,90.60191976,6.356643357,95.41163635,34.39544678,777.048645,9.242741585,1.97883749,9.242741585,9.242741585,0,90
1.587125421,0.04674045,2.678030516,90.93558816,6.363636364,95.30139923,38.15885162,839.567749,9.237417221,7.554364204,9.237417221,9.237417221,0,90
1.599702954,0.027053105,1.550028723,91.65622776,6.370629371,95.19155121,23.9161911,788.656189,9.232100487,4.618349075,9.232100487,9.232100487,0,90
1.604162693,0.024681782,1.41416196,91.91175196,6.377622378,95.08189392,26.36857986,774.1685181,9.22679615,0.968676209,9.22679615,9.22679615,0,90
1.588533044,0.031980988,1.832375616,91.01623903,6.384615385,94.97207642,24.7525692,774.3206787,9.221469879,2.260436773,9.221469879,9.221469879,0,90
1.591250062,0.029675977,1.700308252,91.1719127,6.391608392,94.86261749,31.53789902,776.4971924,9.21614933,1.767946482,9.21614933,9.21614933,0,90
1.510722399,0.02917354,1.671520713,86.55801746,6.398601399,94.75314331,25.26820374,770.9085083,9.210816383,0.573946476,9.210816383,9.210816383,0,90
1.606007099,0.039675266,2.273225267,92.01742865,6.405594406,94.64387512,31.28429031,780.4384766,9.205489159,2.058282852,9.205489159,9.205489159,0,90
1.626205325,0.047239136,2.706603118,93.17470175,6.412587413,94.53481293,78.39050293,791.1060791,9.200158119,4.887873173,9.200158119,9.200158119,0,90
1.297003269,0.027292231,1.563729655,74.31281334,6.41958042,94.42633057,37.34504318,762.9638672,9.194851875,1.014093637,9.194851875,9.194851875,0,90
1.637303948,0.045157313,2.587323469,93.81060602,6.426573427,94.31799316,35.73754883,771.5643311,9.189508438,1.456849217,9.189508438,9.189508438,0,90
1.585897923,0.028735003,1.646394368,90.8652577,6.433566434,94.20937347,22.57199287,891.4976196,9.18416214,5.896974087,9.18416214,9.18416214,0,90
1.573639274,0.066155702,3.790442508,90.16288886,6.440559441,94.100914,61.38196564,770.7039185,9.178837776,1.880313993,9.178837776,9.178837776,0,90
1.619772911,0.035959467,2.060325709,92.80615157,6.447552448,93.99256134,33.30537796,772.069519,9.173518181,2.258645058,9.173518181,9.173518181,0,90
1.582959294,0.039162535,2.243847983,90.69688671,6.454545455,93.88389587,54.9478569,769.2595215,9.168186188,1.779850721,9.168186188,9.168186188,0,90
1.573402286,0.032316625,1.851606227,90.14931044,6.461538462,93.77452087,27.69884682,767.8078613,9.162829399,0.798440218,9.162829399,9.162829399,0,90
1.606882095,0.02982226,1.708689642,92.06756224,6.468531469,93.66505432,22.87451363,775.2175903,9.157458305,2.585482836,9.157458305,9.157458305,0,90
1.632373333,0.026924998,1.542688724,93.52810257,6.475524476,93.55570984,22.50716019,775.4481201,9.152090073,1.895310283,9.152090073,9.152090073,0,90
1.622853041,0.040335476,2.311052562,92.98263,6.482517483,93.44687653,30.94309998,767.5718994,9.14675045,0.739607096,9.14675045,9.14675045,0,90
1.597072005,0.036628023,2.098631118,91.50548548,6.48951049,93.33834839,28.05317879,769.2913208,9.141419411,1.68223691,9.141419411,9.141419411,0,90
1.612745643,0.039240099,2.248292088,92.40351875,6.496503497,93.2300415,38.26769638,778.9240112,9.13610363,4.150746822,9.13610363,9.13610363,0,90
1.560797215,0.027279122,1.562978548,89.42709307,6.503496503,93.12148285,34.66699219,765.0426636,9.130764008,1.051368833,9.130764008,9.130764008,0,90
1.610649228,0.033976678,1.94672024,92.28340305,6.51048951,93.01287842,27.51407623,766.7371216,9.125422478,1.331686378,9.125422478,9.125422478,0,90
1.66618669,0.029812263,1.708116866,95.46546524,6.517482517,92.90438843,27.4471817,766.2973633,9.120094299,1.336044669,9.120094299,9.120094299,0,90
1.592542529,0.023938805,1.371592485,91.24596561,6.524475524,92.79603577,25.78018761,849.0457764,9.114768028,5.144070148,9.114768028,9.114768028,0,90
1.601174593,0.028495427,1.632667715,91.74054644,6.531468531,92.68768311,23.55552101,773.8734131,9.109419823,3.170160294,9.109419823,9.109419823,0,90
1.606562734,0.039654221,2.272019525,92.04926416,6.538461538,92.57969666,35.36640549,765.3875732,9.104077339,1.012325287,9.104077339,9.104077339,0,90
1.587285161,0.025987662,1.488983373,90.94474061,6.545454545,92.47222137,25.31203651,763.9998779,9.098769188,1.237033486,9.098769188,9.098769188,0,90
1.586472154,0.050528921,2.895093927,90.89815872,6.552447552,92.36510468,47.32623291,778.7648926,9.093467712,2.74582839,9.093467712,9.093467712,0,90
1.602797985,0.027807217,1.593236179,91.83355996,6.559440559,92.2572937,28.96225929,763.5031738,9.088134766,1.21233952,9.088134766,9.088134766,0,90
1.59679544,0.028245382,1.61834118,91.48963944,6.566433566,92.14949036,23.00700188,815.236145,9.082802773,4.456109047,9.082802773,9.082802773,0,90
0.0472202,0.0472202,2.705518185,2.705518185,6.573426573,92.04174805,35.96736145,35.96736145,9.077472687,9.077472687,9.077472687,9.077472687,0,90
1.587291241,0.033888832,1.941687031,90.94508895,6.58041958,91.93383026,33.70060349,891.1727905,9.072124481,6.559431076,9.072124481,9.072124481,0,90
1.593599916,0.040855382,2.340840938,91.30654939,6.587412587,91.82607269,50.39182663,774.163208,9.066753387,2.387977123,9.066753387,9.066753387,0,90
1.580867529,0.035382867,2.027288938,90.57703738,6.594405594,91.7179718,29.33060646,763.1391602,9.061390877,2.653518438,9.061390877,9.061390877,0,90
1.580944777,0.038905937,2.229146001,90.58146334,6.601398601,91.61045837,29.56824493,877.144043,9.056062698,5.887844563,9.056062698,9.056062698,0,90
1.591918945,0.030461084,1.745291558,91.21023689,6.608391608,91.50318146,36.86241531,766.1596069,9.050744057,1.825636864,9.050744057,9.050744057,0,90
1.59647131,0.03044934,1.744618678,91.47106816,6.615384615,91.39589691,32.28564453,777.5673828,9.04541111,4.257816315,9.04541111,9.04541111,0,90
1.586333632,0.034106273,1.95414551,90.89022204,6.622377622,91.28874207,35.83137131,757.3609009,9.040093422,0.514208257,9.040093422,9.040093422,0,90
1.268310308,0.039279584,2.250554375,72.66882779,6.629370629,91.18173981,34.48264694,749.3024902,9.034791946,0.969369769,9.034791946,9.034791946,0,90
1.604585052,0.038258474,2.192049109,91.93595132,6.636363636,91.07487488,29.91087723,762.9040527,9.029491425,1.907366157,9.029491425,9.029491425,0,90
1.616764188,0.034842949,1.996353944,92.63376443,6.643356643,90.9683075,31.26861763,776.0263672,9.024207115,4.258367062,9.024207115,9.024207115,0,90
1.633080006,0.037453711,2.145939569,93.56859193,6.65034965,90.86190796,37.45347595,755.934021,9.018933296,0.398654431,9.018933296,9.018933296,0,90
1.634277105,0.043971907,2.519404708,93.63718069,6.657342657,90.75598907,41.03842926,758.4191895,9.013688087,1.585521698,9.013688087,9.013688087,0,90
1.592666745,0.032939669,1.887303998,91.25308267,6.664335664,90.64964294,32.44734573,833.8487549,9.008415222,4.999261856,9.008415222,9.008415222,0,90
1.584492326,0.035638057,2.041910239,90.78472294,6.671328671,90.54357147,44.01894379,828.8525391,9.003131866,4.901343346,9.003131866,9.003131866,0,90
1.588629484,0.076644696,4.39141762,91.02176465,6.678321678,90.4376297,62.47619247,776.0706177,8.997841835,3.68827033,8.997841835,8.997841835,0,90
1.618859053,0.032926999,1.886578077,92.75379134,6.685314685,90.33179474,44.12478638,756.7561035,8.992554665,2.404694319,8.992554665,8.992554665,0,90
1.580363035,0.046250571,2.649962493,90.54813202,6.692307692,90.2263031,37.47169495,756.4102783,8.987257957,2.125145197,8.987257957,8.987257957,0,90
1.69017911,0.052450236,3.005177153,96.8401296,6.699300699,90.12039185,75.27185822,761.0548096,8.981952667,2.594240189,8.981952667,8.981952667,0,90
1.54052186,0.034612913,1.983173813,88.26540083,6.706293706,90.01521301,29.88174057,751.3721924,8.976682663,0.932062566,8.976682663,8.976682663,0,90
1.627199411,0.038210139,2.189279681,93.2316587,6.713286713,89.91053009,29.89375496,759.8234253,8.971441269,3.529893875,8.971441269,8.971441269,0,90
1.607983589,0.034046791,1.950737459,92.13067319,6.72027972,89.80614471,26.55562019,754.2341309,8.96620369,1.336643934,8.96620369,8.96620369,0,90
1.593597889,0.037813324,2.166543902,91.30643328,6.727272727,89.70182037,54.52560806,770.2391357,8.96096611,3.046943665,8.96096611,8.96096611,0,90
1.580363512,0.039738331,2.276838651,90.54815934,6.734265734,89.59719086,30.09431458,750.5076904,8.955699921,0.914466321,8.955699921,8.955699921,0,90
1.649498343,0.035281628,2.0214884,94.50929339,6.741258741,89.49288177,35.17222595,751.1970215,8.950437546,1.349546671,8.950437546,8.950437546,0,90
1.634009719,0.041840237,2.397268973,93.62186058,6.748251748,89.38896179,35.70073318,752.4334717,8.945178032,2.250515699,8.945178032,8.945178032,0,90
1.480846882,0.036319092,2.080930683,84.84627644,6.755244755,89.28549194,28.62290001,746.1797485,8.939923286,1.551668406,8.939923286,8.939923286,0,90
1.577227354,0.045928441,2.631505828,90.36847072,6.762237762,89.18213654,45.46993637,768.5125122,8.934670448,2.281605721,8.934670448,8.934670448,0,90
1.590688348,0.029864209,1.711093121,91.13972885,6.769230769,89.07924652,38.16913223,754.7156982,8.929457664,1.772714496,8.929457664,8.929457664,0,90
1.629094839,0.043874171,2.513804807,93.34025871,6.776223776,88.97634125,48.7672348,757.1968994,8.924251556,2.016391039,8.924251556,8.924251556,0,90
1.600927591,0.029492609,1.689802034,91.72639429,6.783216783,88.87398529,28.50211143,868.8297119,8.919088364,5.632957935,8.919088364,8.919088364,0,90
1.602035999,0.045225922,2.591254456,91.78990139,6.79020979,88.77165222,65.00748444,795.5552368,8.913933754,4.867916107,8.913933754,8.913933754,0,90
1.588248372,0.02668258,1.528799214,90.99992854,6.797202797,88.66989899,21.55968285,746.5957031,8.908816338,1.125044942,8.908816338,8.908816338,0,90
1.584209919,0.066106096,3.787600296,90.76854222,6.804195804,88.56800842,50.28171539,747.8114014,8.903686523,2.577998877,8.903686523,8.903686523,0,90
1.59379673,0.034765866,1.991937373,91.31782603,6.811188811,88.46585083,32.04870987,792.494873,8.898547173,5.25109911,8.898547173,8.898547173,0,90
1.596435785,0.037039142,2.122186519,91.46903276,6.818181818,88.36361694,40.42651749,807.0192871,8.893387794,4.893753529,8.893387794,8.893387794,0,90
1.555494666,0.031040728,1.778502713,89.12327942,6.825174825,88.26155853,23.13163948,745.170166,8.888236046,1.92834723,8.888236046,8.888236046,0,90
1.625401616,0.039275032,2.250293547,93.12865262,6.832167832,88.15953064,59.01664352,754.3450928,8.883081436,4.050782204,8.883081436,8.883081436,0,90
1.584476948,0.048311237,2.768029997,90.78384184,6.839160839,88.05805206,36.49643707,809.4418335,8.877949715,7.550702572,8.877949715,8.877949715,0,90
1.618381739,0.029502714,1.690380999,92.72644327,6.846153846,87.95650482,22.32052612,744.6885986,8.872808456,1.773223519,8.872808456,8.872808456,0,90
1.590170741,0.032883517,1.884086765,91.11007217,6.853146853,87.85504913,33.84593201,747.423584,8.867670059,2.137513876,8.867670059,8.867670059,0,90
1.629072309,0.033887073,1.941586286,93.3389678,6.86013986,87.75356293,25.2448082,765.6963501,8.862518311,4.539382458,8.862518311,8.862518311,0,90
1.587162971,0.037353292,2.140185989,90.93773967,6.867132867,87.65240479,28.4051609,811.1147461,8.857381821,6.176492214,8.857381821,8.857381821,0,90
1.600456715,0.032754548,1.876697354,91.69941504,6.874125874,87.55171967,25.10975456,741.8242188,8.85225296,1.254291892,8.85225296,8.85225296,0,90
1.596992135,0.028647738,1.641394456,91.50090925,6.881118881,87.45152283,30.48347092,743.0894165,8.847145081,1.680710554,8.847145081,8.847145081,0,90
1.608608365,0.038314536,2.195261219,92.16647021,6.888111888,87.3513031,28.52433395,746.3171387,8.842049599,2.475829124,8.842049599,8.842049599,0,90
1.610035658,0.041791759,2.394491434,92.24824806,6.895104895,87.25086212,42.95780945,768.6442261,8.836936951,4.019316196,8.836936951,8.836936951,0,90
1.62667501,0.037174106,2.129919361,93.2016127,6.902097902,87.1504364,28.63603592,740.3345947,8.831822395,0.6269871,8.831822395,8.831822395,0,90
1.54230988,0.044961471,2.576102535,88.36784684,6.909090909,87.05012512,38.89988327,739.0914917,8.826703072,1.596371055,8.826703072,8.826703072,0,90
1.693781376,0.026256941,1.504411917,97.04652426,6.916083916,86.94944763,39.08274078,739.6762695,8.821580887,0.497679472,8.821580887,8.821580887,0,90
1.602401376,0.044355325,2.541372944,91.81083592,6.923076923,86.84862518,36.63305283,755.2212524,8.816444397,3.252380371,8.816444397,8.816444397,0,90
1.569416404,0.029314196,1.679579696,89.92093623,6.93006993,86.74814606,62.49926758,740.2036743,8.811301231,2.597081661,8.811301231,8.811301231,0,90
1.628406167,0.039456774,2.260706598,93.3008007,6.937062937,86.64702606,39.40348434,740.0227661,8.806119919,1.559156537,8.806119919,8.806119919,0,90
1.613327622,0.030262778,1.733929432,92.43686374,6.944055944,86.54662323,27.18688583,742.0673218,8.800970078,2.478514433,8.800970078,8.800970078,0,90
1.58285749,0.067514062,3.868270806,90.69105372,6.951048951,86.44628143,65.40546417,752.6317749,8.795836449,3.250755787,8.795836449,8.795836449,0,90
1.64164865,0.039595541,2.268657365,94.0595391,6.958041958,86.3458252,31.97324753,741.2653809,8.790672302,2.549012423,8.790672302,8.790672302,0,90
1.631431818,0.045365456,2.599249193,93.47415774,6.965034965,86.24546814,47.4185791,752.960083,8.785514832,5.105064392,8.785514832,8.785514832,0,90
1.628056049,0.038027145,2.178794914,93.28074044,6.972027972,86.14532471,35.98862457,747.7402954,8.780376434,2.217858553,8.780376434,8.780376434,0,90
1.597315669,0.03013842,1.726804264,91.51944639,6.979020979,86.04566956,56.4883461,735.4926758,8.775248528,0.635279357,8.775248528,8.775248528,0,90
1.591794729,0.023808967,1.364153342,91.20311984,6.986013986,85.94580841,32.07587433,823.5933228,8.770092964,5.121231556,8.770092964,8.770092964,0,90
1.640229225,0.066697173,3.821466508,93.97821204,6.993006993,85.84581757,49.14179993,738.0078125,8.764940262,2.352912903,8.764940262,8.764940262,0,90
1.606304884,0.032710835,1.874192809,92.03449046,7,85.74585724,27.25837708,744.1300049,8.75979805,2.137202501,8.75979805,8.75979805,0,90
1.597922683,0.033066116,1.894548907,91.55422571,7.006993007,85.64627075,36.7160759,756.1610718,8.754658699,4.106432915,8.754658699,8.754658699,0,90
1.62949872,0.031098291,1.78180084,93.36339939,7.013986014,85.54627991,22.77449417,745.4569702,8.74950695,2.067461014,8.74950695,8.74950695,0,90
1.450150132,0.054360755,3.11464182,83.08748223,7.020979021,85.44661713,62.48604202,731.2579956,8.744357109,0.351567239,8.744357109,8.744357109,0,90
1.63299489,0.029238855,1.675263016,93.56371518,7.027972028,85.34745789,39.51550293,738.0720825,8.739239693,2.556082487,8.739239693,8.739239693,0,90
1.593221188,0.045944016,2.632398235,91.28484988,7.034965035,85.24795532,53.74264908,802.4771118,8.734099388,4.870616436,8.734099388,8.734099388,0,90
1.633836627,0.040494796,2.320180897,93.61194314,7.041958042,85.14811707,53.73666,739.3786011,8.728940964,3.28746438,8.728940964,8.728940964,0,90
1.594549179,0.038009893,2.177806457,91.36093819,7.048951049,85.04905701,28.14073944,739.7979736,8.72381115,2.146966457,8.72381115,8.72381115,0,90
1.642124891,0.035889767,2.056332183,94.0868257,7.055944056,84.95006561,35.23338699,740.9932861,8.718684196,3.288252831,8.718684196,8.718684196,0,90
0.032612272,0.032612272,1.868545523,1.868545523,7.062937063,84.85144043,28.47475815,28.47475815,8.71356678,8.71356678,8.71356678,8.71356678,0,90
1.609514952,0.030917572,1.77144638,92.2184138,7.06993007,84.75285339,25.02210808,733.699707,8.708469391,2.478479862,8.708469391,8.708469391,0,90
1.608691573,0.032070339,1.837495057,92.17123768,7.076923077,84.65457916,23.7078476,736.9918213,8.703379631,2.570201159,8.703379631,8.703379631,0,90
1.314444065,0.053503826,3.065543433,75.31209734,7.083916084,84.55639648,39.00525284,722.3824463,8.698307991,1.296516776,8.698307991,8.698307991,0,90
1.593205214,0.032981269,1.88968752,91.28393463,7.090909091,84.45837402,31.70106316,732.0369873,8.693236351,1.520053744,8.693236351,8.693236351,0,90
0.043791194,0.043791194,2.509050568,2.509050568,7.097902098,84.36013031,43.38560867,43.38560867,8.688145638,8.688145638,8.688145638,8.688145638,0,90
1.625437975,0.03361683,1.92610246,93.13073582,7.104895105,84.26277161,40.88965988,728.8547974,8.683109283,1.144373775,8.683109283,8.683109283,0,90
1.674525261,0.032668892,1.87178965,95.94323014,7.111888112,84.16616058,23.78874588,730.2115479,8.678095818,1.613113642,8.678095818,8.678095818,0,90
1.580710173,0.042025078,2.407859608,90.56802153,7.118881119,84.06973267,56.46792221,731.0556641,8.673088074,2.613940716,8.673088074,8.673088074,0,90
1.601840496,0.026829626,1.537224359,91.77869988,7.125874126,83.97395325,20.02031136,738.6421509,8.668105125,2.476004124,8.668105125,8.668105125,0,90
1.116159558,1.590902567,91.1520027,63.95123195,7.132867133,83.91700745,877.3284302,456.1937561,8.663119316,2.599105597,8.663119316,8.665254593,0,90
1.160989881,1.59190917,91.20967682,66.51982021,7.13986014,83.90458679,929.6318359,486.2845154,8.658133507,0.458797663,8.658133507,8.664850235,0,90
1.151741624,1.591989517,91.21428037,65.98993414,7.146853147,83.89232635,865.7525024,476.6274414,8.653119087,2.375875235,8.653119087,8.664458275,0,90
1.591746092,1.589420795,91.06710345,91.20033312,7.153846154,83.87999725,893.9992676,491.7547607,8.648127556,0.448745251,8.648127556,8.664075851,0,90
1.540204644,1.589662433,91.08094824,88.2472257,7.160839161,83.86756897,875.2525024,490.9444275,8.643127441,1.096781492,8.643127441,8.663698196,0,90
0.888246238,1.592439771,91.24007799,50.89276062,7.167832168,83.85499573,888.4482422,458.1270447,8.638153076,2.277932405,8.638153076,8.663336754,0,90
1.100061417,1.589262247,91.0580193,63.02887638,7.174825175,83.84175873,914.8982544,456.7990417,8.633151054,3.068967581,8.633151054,8.662960052,0,90
1.202471375,1.587714314,90.96932929,68.8965348,7.181818182,83.82826233,884.2282104,550.0509033,8.628092766,6.222281456,8.628092766,8.662553787,0,90
1.24062705,1.590153337,91.10907496,71.08269394,7.188811189,83.81430817,892.6238403,483.3140259,8.623027802,1.82948184,8.623027802,8.662130356,0,90
1.258877397,1.592929125,91.26811592,72.12836175,7.195804196,83.80052948,923.0205688,478.6237793,8.61797142,1.585452557,8.61797142,8.661717415,0,90
1.224202514,1.588516235,91.01527597,70.1416373,7.202797203,83.78716278,874.4178467,476.9060974,8.61289978,1.017201781,8.61289978,8.661328316,0,90
1.050385594,1.587594151,90.96244446,60.18266142,7.20979021,83.77348328,905.3474731,456.5838013,8.607836723,2.963813543,8.607836723,8.660932541,0,90
1.233018398,1.589331627,91.06199447,70.64675028,7.216783217,83.75942993,840.3688354,478.0335083,8.602762222,2.099364042,8.602762222,8.660531998,0,90
1.572028041,1.589287639,91.05947413,90.07057202,7.223776224,83.74555206,883.3503418,491.0745239,8.597724915,1.291734576,8.597724915,8.660120964,0,90
0.915623546,1.588907719,91.03770631,52.46136479,7.230769231,83.7317276,880.401062,417.0569458,8.592687607,4.267640591,8.592687607,8.659710884,0,90
1.303725719,1.58956027,91.07509477,74.69798137,7.237762238,83.71768188,844.3416138,473.397583,8.587638855,4.70221138,8.587638855,8.659282684,0,90
1.565758467,1.58790791,90.98042152,89.71135188,7.244755245,83.70373535,862.5634766,583.1986694,8.582625389,5.078672409,8.582625389,8.65886116,0,90
1.566756725,1.590085626,91.10519541,89.76854788,7.251748252,83.68960571,908.064209,491.6616211,8.577627182,0.730877042,8.577627182,8.658433914,0,90
1.204626799,1.589885116,91.09370704,69.02003145,7.258741259,83.67565155,879.1482544,507.8343201,8.572606087,5.591688156,8.572606087,8.658004761,0,90
1.569214225,1.590509534,91.12948357,89.90935223,7.265734266,83.66150665,877.9107666,590.4922485,8.56758213,5.081577778,8.56758213,8.657575607,0,90
1.198510885,1.589704752,91.08337296,68.66961542,7.272727273,83.64758301,849.0929565,466.5622864,8.562574387,2.667693138,8.562574387,8.657158852,0,90
1.541814685,1.589619637,91.0784962,88.33947423,7.27972028,83.63355255,870.4698486,490.2582397,8.557579041,0.224944741,8.557579041,8.656727791,0,90
1.309872389,1.589240432,91.05676937,75.05015958,7.286713287,83.61959076,893.3577271,480.0538025,8.552596092,1.605388522,8.552596092,8.656308174,0,90
1.209860206,1.597173691,91.51131163,69.31988358,7.293706294,83.6055603,859.3840332,500.0480347,8.547608376,5.590174675,8.547608376,8.655890465,0,90
1.563976884,1.590228558,91.11338481,89.6092747,7.300699301,83.5920639,875.0341187,499.6890259,8.542644501,2.621872663,8.542644501,8.655495644,0,90
1.408022881,1.590253711,91.11482598,80.67376851,7.307692308,83.57878113,889.3143311,486.8325195,8.537685394,1.217077136,8.537685394,8.655101776,0,90
1.204785347,1.589156151,91.05194043,69.0291156,7.314685315,83.56565094,893.3275757,558.3694458,8.532718658,6.217146397,8.532718658,8.654707909,0,90
1.239574432,1.589263201,91.05807394,71.02238337,7.321678322,83.55245972,890.9554443,477.9023743,8.527759552,1.587839127,8.527759552,8.654325485,0,90
1.567483068,1.589010715,91.0436076,89.81016423,7.328671329,83.53929901,867.5283203,587.057373,8.522750854,5.089826584,8.522750854,8.653902054,0,90
1.256393909,1.590213418,91.11251738,71.98606842,7.335664336,83.52592468,878.0219727,485.7347717,8.517747879,0.479839623,8.517747879,8.653476715,0,90
1.195664167,1.589568853,91.07558654,68.50651051,7.342657343,83.51261902,865.9649048,475.4236755,8.512750626,2.556473732,8.512750626,8.653055191,0,90
1.581470132,1.588885307,91.03642224,90.61156398,7.34965035,83.49931335,861.5162964,493.2119446,8.507756233,2.586727381,8.507756233,8.652629852,0,90
1.073573112,1.587561607,90.96057982,61.51120834,7.356643357,83.48595428,850.9058228,480.2958984,8.502776146,1.274630785,8.502776146,8.652204514,0,90
1.17082119,1.587564349,90.96073691,67.08311274,7.363636364,83.47213745,871.2241821,481.4054565,8.49779892,1.447150707,8.49779892,8.651766777,0,90
0.879047513,1.587952733,90.98298967,50.36571249,7.370629371,83.45800781,862.0697021,474.2658997,8.492808342,1.434033751,8.492808342,8.651311874,0,90
1.423924923,1.58913672,91.05082711,81.58488843,7.377622378,83.44346619,932.0755615,486.0305786,8.487800598,1.220800996,8.487800598,8.650832176,0,90
1.471658707,1.590351105,91.12040625,84.31983278,7.384615385,83.42886353,903.8833008,506.4851379,8.482751846,3.895703793,8.482751846,8.650356293,0,90
1.32030344,1.592636585,91.25135463,75.64781479,7.391608392,83.41451263,900.8712158,474.4495544,8.47769928,3.150025845,8.47769928,8.649897575,0,90
1.353822947,1.588485479,91.01351378,77.56834105,7.398601399,83.40067291,871.6144409,485.7424927,8.472663879,1.348365545,8.472663879,8.649469376,0,90
1.216573119,1.589213133,91.05520526,69.7045052,7.405594406,83.38661957,879.2843628,464.2819824,8.467635155,3.490372419,8.467635155,8.6490345,0,90
1.572610974,1.588537455,91.01649175,90.10397164,7.412587413,83.37242889,830.9348145,498.9449768,8.462603569,3.260590315,8.462603569,8.648596764,0,90
1.561177492,1.590092897,91.10561206,89.44888137,7.41958042,83.35823059,856.2988892,635.2167358,8.457592964,6.049715042,8.457592964,8.648139,0,90
1.201809883,1.58810246,90.99156839,68.85863408,7.426573427,83.34423065,849.4330444,495.9411926,8.452598572,5.543645859,8.452598572,8.647681236,0,90
1.207535982,1.592958093,91.26977565,69.18671539,7.433566434,83.32992554,902.7351074,568.8126831,8.447595596,6.212336063,8.447595596,8.647199631,0,90
1.567244172,1.589402914,91.06607892,89.79647653,7.440559441,83.31645203,815.1797485,489.7728271,8.442629814,0.727360129,8.442629814,8.646783829,0,90
1.104123116,1.590399504,91.1231793,63.26159458,7.447552448,83.3030014,856.2062378,468.0747375,8.437707901,1.711795092,8.437707901,8.646363258,0,90
1.391210079,1.590938091,91.1540381,79.71046595,7.454545455,83.28961182,879.2987061,486.7932739,8.432786942,0.94677031,8.432786942,8.64594841,0,90
0.91113317,1.591172576,91.16747308,52.20408522,7.461538462,83.27630615,903.2104492,459.0172119,8.427861214,1.608393788,8.427861214,8.645540237,0,90
1.3078475,1.588578463,91.01884133,74.93414199,7.468531469,83.26307678,910.0762939,474.67276,8.422908783,4.085906506,8.422908783,8.645129204,0,90
1.019872189,1.588797092,91.0313679,58.43437205,7.475524476,83.24957275,882.3098755,469.8415833,8.417914391,0.918133795,8.417914391,8.644704819,0,90
1.313252211,1.589410782,91.06652971,75.2438091,7.482517483,83.23588562,877.257019,480.2079163,8.412911415,1.89206028,8.412911415,8.644278526,0,90
1.152817249,1.590795994,91.14589651,66.05156293,7.48951049,83.22214508,880.6860352,471.8635559,8.407903671,2.372725964,8.407903671,8.643845558,0,90
1.55909121,1.591903687,91.20936263,89.32934623,7.496503497,83.20863342,911.2183228,489.7640686,8.40289402,0.584566534,8.40289402,8.643418312,0,90
0.817483783,1.5887959,91.0312996,46.83837057,7.503496503,83.19485474,850.6187744,437.3647156,8.397855759,2.561539888,8.397855759,8.642989159,0,90
0.907054067,1.58995688,91.09781881,51.97036981,7.51048951,83.18102264,924.0603027,454.2957458,8.392834663,1.607209563,8.392834663,8.642555237,0,90
1.570350051,1.590506911,91.1293333,89.97443028,7.517482517,83.16729736,881.432373,514.2348633,8.387784004,4.957342625,8.387784004,8.642124176,0,90
1.564636588,1.589086175,91.04793111,89.64707297,7.524475524,83.15370941,878.0408936,503.9205322,8.382727623,2.520277262,8.382727623,8.641688347,0,90
1.099464893,1.589488149,91.07096251,62.99469811,7.531468531,83.14012146,865.4767456,456.6930237,8.377677917,3.061893225,8.377677917,8.641255379,0,90
1.559977531,1.589590907,91.07685013,89.38012869,7.538461538,83.12653351,882.680481,658.0706177,8.37262249,6.485678196,8.37262249,8.640805244,0,90
1.388616323,1.590392232,91.12276266,79.5618547,7.545454545,83.11292267,863.2442017,480.8929443,8.367574692,2.709177494,8.367574692,8.640359879,0,90
1.571228385,1.591123223,91.16464538,90.02475511,7.552447552,83.09960938,860.4116821,503.2633057,8.362557411,3.295962811,8.362557411,8.639935493,0,90
1.464810848,1.591117382,91.1643107,83.92747939,7.559440559,83.08646393,872.5435791,486.9658813,8.357592583,0.417062819,8.357592583,8.639552116,0,90
1.352254629,1.587960482,90.98343363,77.47848308,7.566433566,83.07345581,864.7053833,484.4375,8.352630615,0.782332242,8.352630615,8.639167786,0,90
1.20667243,1.592070103,91.21889757,69.1372375,7.573426573,83.06008911,834.0725708,533.1063232,8.347668648,6.206787109,8.347668648,8.638772964,0,90
1.243317962,1.589401603,91.06600379,71.2368718,7.58041958,83.04711914,873.6548462,477.9464111,8.342744827,1.447455883,8.342744827,8.638386726,0,90
1.135237098,1.589022994,91.04431111,65.04429445,7.587412587,83.03404236,884.2730713,476.7484131,8.337819099,1.146131277,8.337819099,8.638002396,0,90
1.172405005,1.594020367,91.33063947,67.17385864,7.594405594,83.02062988,862.6045532,474.3248596,8.332853317,1.744691491,8.332853317,8.637590408,0,90
1.013797045,1.5902071,91.11215538,58.08629195,7.601398601,83.00748444,872.151123,450.8223572,8.327904701,3.080895424,8.327904701,8.637191772,0,90
1.563172579,1.587906003,90.98031224,89.56319142,7.608391608,82.99422455,836.8752441,497.6729126,8.322929382,2.465931892,8.322929382,8.636770248,0,90
1.313154221,1.589437962,91.068087,75.23819469,7.615384615,82.9807663,871.2991333,472.37677,8.317983627,3.137911081,8.317983627,8.636348724,0,90
1.580268741,1.587926269,90.98147337,90.54272934,7.622377622,82.96733093,869.1424561,489.1892395,8.313037872,1.85258162,8.313037872,8.635925293,0,90
0.812964857,1.591891527,91.20866595,46.57945518,7.629370629,82.95373535,825.5079956,437.6489563,8.30807972,2.559114933,8.30807972,8.635492325,0,90
1.300340772,1.58710289,90.93429725,74.50403815,7.636363636,82.94020081,830.8063354,470.5262756,8.303159714,4.739113331,8.303159714,8.635065079,0,90
1.589798093,1.587761998,90.97206137,91.088721,7.643356643,82.92631531,845.1900024,541.4945679,8.298236847,4.702429295,8.298236847,8.634615898,0,90
1.58288312,1.588288069,91.00220299,90.69252221,7.65034965,82.91217804,891.5925903,489.9299927,8.293325424,1.249029636,8.293325424,8.634157181,0,90
1.204740047,1.590209961,91.1123193,69.02652013,7.657342657,82.8978653,850.6647949,505.2460022,8.288375854,5.595929146,8.288375854,8.633687019,0,90
1.41975534,1.591274619,91.17331972,81.3459889,7.664335664,82.88376617,889.9151001,485.7051697,8.283439636,0.867013097,8.283439636,8.633219719,0,90
1.569709301,1.589108467,91.04920835,89.93771801,7.671328671,82.86987305,888.4671631,492.0240784,8.278483391,1.833265424,8.278483391,8.632762909,0,90
1.254664421,1.590492129,91.12848636,71.88697603,7.678321678,82.8560257,861.3994751,477.2098389,8.273529053,1.77549696,8.273529053,8.632326126,0,90
1.55716002,1.58698833,90.92773344,89.21869717,7.685314685,82.84233856,819.4699097,621.0255127,8.268590927,6.042706013,8.268590927,8.631902695,0,90
1.570189476,1.591218591,91.17010953,89.96523001,7.692307692,82.82830048,866.192627,597.3741455,8.263689041,5.147862911,8.263689041,8.631484032,0,90
1.101130009,1.587196112,90.93963846,63.09010219,7.699300699,82.81467438,838.7525635,451.4850464,8.258789063,4.060065269,8.258789063,8.631072044,0,90
1.564514399,1.589147806,91.05146232,89.64007203,7.706293706,82.80078125,852.2940674,498.861969,8.253901482,2.410847425,8.253901482,8.630652428,0,90
1.376489162,1.59025383,91.11483281,78.86701955,7.713286713,82.78687286,862.3509521,482.8247681,8.249027252,1.419371724,8.249027252,8.630238533,0,90
1.406922102,1.588632345,91.02192858,80.61069855,7.72027972,82.77303314,844.6484985,485.0302124,8.244137764,0.90306139,8.244137764,8.629822731,0,90
1.2096771,1.593134642,91.27989116,69.30939241,7.727272727,82.75913239,848.7301025,472.7357178,8.239248276,1.296552062,8.239248276,8.629393578,0,90
1.52153635,1.586555839,90.90295351,87.17761125,7.734265734,82.74567413,835.0151978,487.2144775,8.234375,1.977210999,8.234375,8.628983498,0,90
1.484716535,1.589490771,91.07111277,85.06799121,7.741258741,82.73164368,829.9142456,487.2171631,8.229496956,0.152462631,8.229496956,8.628549576,0,90
1.203979969,1.588413119,91.00936786,68.98297084,7.748251748,82.71769714,808.1279297,520.8668213,8.224632263,6.199919224,8.224632263,8.628108978,0,90
1.193597794,1.588758588,91.02916175,68.38811601,7.755244755,82.70368195,815.9267578,473.9038086,8.219798088,2.539485455,8.219798088,8.627662659,0,90
1.20374167,1.589603424,91.0775673,68.9693173,7.762237762,82.6897583,827.0371704,496.1546326,8.21499157,5.591600418,8.21499157,8.6272192,0,90
1.1915555,1.590027213,91.10184862,68.27110121,7.769230769,82.67588043,858.7203369,482.8175049,8.210196495,0.776446283,8.210196495,8.626776695,0,90
1.100708842,1.589699626,91.08307926,63.06597114,7.776223776,82.66197968,850.501709,464.6596069,8.205377579,1.72341001,8.205377579,8.626325607,0,90
1.31598258,1.591131687,91.16513032,75.40024776,7.783216783,82.64803314,834.1370239,472.2706909,8.200555801,3.128449678,8.200555801,8.625880241,0,90
1.566338301,1.591064334,91.16127127,89.74457392,7.79020979,82.63439178,879.4633789,497.2485352,8.195729256,1.913345218,8.195729256,8.625431061,0,90
1.431486726,1.589240789,91.05678986,82.01814782,7.797202797,82.6210022,865.4638672,485.4179382,8.190880775,0.41034469,8.190880775,8.624983788,0,90
1.328730702,1.587005258,90.92870333,76.13066136,7.804195804,82.60756683,854.829895,474.4280396,8.186010361,2.757380962,8.186010361,8.6245327,0,90
1.582280397,1.590448499,91.12598651,90.65798878,7.811188811,82.59367371,847.4301147,487.4903259,8.18112278,1.266860604,8.18112278,8.624070168,0,90
1.316975594,1.590662956,91.13827402,75.45714323,7.818181818,82.57997894,844.8097534,471.8434143,8.176246643,3.126590014,8.176246643,8.623610497,0,90
1.001324058,1.590796471,91.14592383,57.37164242,7.825174825,82.56653595,870.9362793,447.1108093,8.171386719,2.962538242,8.171386719,8.623161316,0,90
1.516510844,1.589808822,91.08933571,86.88967096,7.832167832,82.55308533,840.1723633,486.3030701,8.166508675,1.418717146,8.166508675,8.622716904,0,90
1.355491996,1.598953485,91.61328636,77.66397052,7.839160839,82.53968811,834.3292236,484.5076294,8.161626816,0.132374778,8.161626816,8.622256279,0,90
1.587809682,1.59005034,91.10317368,90.97479344,7.846153846,82.52688599,862.9272461,488.49823,8.15677166,0.857362092,8.15677166,8.62183094,0,90
1.569832802,1.590523958,91.13031002,89.94479409,7.853146853,82.51408386,852.3318481,495.285675,8.151900291,1.990830302,8.151900291,8.621400833,0,90
1.312055945,1.591514707,91.18707572,75.17526816,7.86013986,82.50146484,857.3364258,471.9611206,8.147042274,4.068931103,8.147042274,8.620985985,0,90
1.556885362,1.587892771,90.97955408,89.20296041,7.867132867,82.48918915,814.9376831,490.3368835,8.142187119,1.885282397,8.142187119,8.620581627,0,90
1.55482161,1.590535045,91.13094523,89.08471617,7.874125874,82.47664642,853.4797363,487.0308533,8.137355804,0.911337554,8.137355804,8.620173454,0,90
1.141410232,1.588092089,90.99097416,65.39798896,7.881118881,82.46400452,856.5641479,470.0667725,8.132499695,1.938527703,8.132499695,8.619745255,0,90
1.369366884,1.591729045,91.1993564,78.45894307,7.888111888,82.45105743,840.2293701,484.179657,8.127624512,0.839583337,8.127624512,8.619307518,0,90
1.56588912,1.588993669,91.04263088,89.71883777,7.895104895,82.43827057,827.9349365,493.684021,8.12277317,3.351013899,8.12277317,8.61888504,0,90
1.101802349,1.589202642,91.0546042,63.12862446,7.902097902,82.42529297,837.9163208,448.0348816,8.117938995,4.168955326,8.117938995,8.618460655,0,90
1.549331665,1.594344735,91.34922441,88.77016547,7.909090909,82.41235352,831.5405273,486.455719,8.113110542,-0.090018198,8.113110542,8.618039131,0,90
0.969334006,1.588343024,91.00535171,55.5387475,7.916083916,82.39980316,825.4414063,469.4793091,8.108280182,1.748410106,8.108280182,8.617618561,0,90
1.272427082,1.591916203,91.2100798,72.90470154,7.923076923,82.38705444,853.4227295,470.3626404,8.103466034,2.476289511,8.103466034,8.617194176,0,90
1.578069806,1.590686321,91.13961274,90.41673967,7.93006993,82.37461853,832.546936,488.97995,8.098653793,1.769302607,8.098653793,8.616779327,0,90
1.585194349,1.597563148,91.53362586,90.82494592,7.937062937,82.3622818,857.5946655,491.5640869,8.093848228,1.576210976,8.093848228,8.61636734,0,90
1.296583533,1.589985728,91.09947172,74.28876424,7.944055944,82.35015106,818.4403076,469.1398621,8.089009285,3.220383406,8.089009285,8.615948677,0,90
1.215621233,1.591748595,91.20047655,69.64996614,7.951048951,82.33809662,855.180481,476.4205933,8.084225655,1.267670035,8.084225655,8.615552902,0,90
1.345549583,1.588119268,90.99253144,77.09431226,7.958041958,82.32632446,821.7542725,479.0081787,8.079437256,2.357444763,8.079437256,8.615171432,0,90
0.997522831,1.588572621,91.01850665,57.15384818,7.965034965,82.31414795,856.4335938,465.350708,8.074648857,1.746896505,8.074648857,8.614768982,0,90
1.529953122,1.588766694,91.0296262,87.65985675,7.972027972,82.30158997,812.0863647,485.8302612,8.069829941,1.220611453,8.069829941,8.61434269,0,90
1.339496851,1.588295102,91.00260597,76.74751623,7.979020979,82.28903961,841.4052124,473.3378296,8.065030098,2.588320494,8.065030098,8.613910675,0,90
1.573738575,1.589416027,91.06683024,90.1685784,7.986013986,82.27626038,855.15448,487.0112,8.060227394,2.001845837,8.060227394,8.613473892,0,90
1.524467826,1.589969993,91.09857013,87.34557243,7.993006993,82.2633667,863.7275391,485.5253601,8.055399895,0.436117023,8.055399895,8.613018036,0,90
1.052475214,1.587958217,90.98330386,60.3023878,8,82.25055695,835.1702881,455.4962769,8.050542831,2.334754229,8.050542831,8.61255455,0,90
1.248616457,1.588525534,91.01580873,71.54045322,8.006993007,82.23743439,817.1157227,482.2170715,8.045705795,0.413650483,8.045705795,8.612098694,0,90
1.20253551,1.588820457,91.03270662,68.90020944,8.013986014,82.22434998,811.8344116,481.8437195,8.040891647,5.332184792,8.040891647,8.611647606,0,90
1.075107455,1.588549852,91.01720209,61.59911971,8.020979021,82.21107483,828.4147339,430.0595093,8.036119461,5.6416049,8.036119461,8.611203194,0,90
1.583294511,1.590506196,91.12929232,90.7160932,8.027972028,82.19754791,800.0294189,486.486969,8.031330109,1.39665997,8.031330109,8.610739708,0,90
1.206355333,1.592787027,91.25997433,69.11906919,8.034965035,82.18426514,816.8540649,533.3812866,8.026582718,6.18772316,8.026582718,8.610297203,0,90
1.135416746,1.588972449,91.04141511,65.05458754,8.041958042,82.17128754,827.7315674,481.1684875,8.021842003,0.342548013,8.021842003,8.609871864,0,90
1.545454264,1.590129137,91.10768843,88.54800674,8.048951049,82.1583786,839.2579956,486.4300537,8.017107964,2.013310671,8.017107964,8.609451294,0,90
1.285032272,1.588711381,91.02645699,73.62692574,8.055944056,82.14550018,825.3945923,472.5454102,8.012356758,1.868757963,8.012356758,8.609018326,0,90
1.506192446,1.5898422,91.09124817,86.29847028,8.062937063,82.13239288,835.4244995,484.6565247,8.007609367,0.835176051,8.007609367,8.608586311,0,90
1.235146999,1.588750124,91.0286768,70.76871014,8.06993007,82.11940002,833.744751,459.1133118,8.00285244,5.165484428,8.00285244,8.608151436,0,90
1.221964359,1.591228127,91.17065595,70.0134005,8.076923077,82.10626221,818.956543,468.9048767,7.998095036,2.196611404,7.998095036,8.607712746,0,90
1.317550898,1.590105534,91.10633606,75.49010573,8.083916084,82.09324646,831.5498657,470.2906494,7.993337631,2.660179138,7.993337631,8.607270241,0,90
1.562218785,1.594888926,91.38040423,89.50854307,8.090909091,82.08034515,860.786377,502.3296814,7.988592625,3.71747613,7.988592625,8.606837273,0,90
1.348403215,1.59103179,91.15940663,77.25781332,8.097902098,82.06784058,848.8353882,477.6348877,7.983823776,2.35833621,7.983823776,8.606419563,0,90
1.216418505,1.589170456,91.05276005,69.69564644,8.104895105,82.05547333,841.2989502,480.5852051,7.979040623,0.591339171,7.979040623,8.605998039,0,90
1.189224601,1.586231112,90.88434808,68.13755052,8.111888112,82.04299164,822.0709839,471.4162292,7.974248409,1.280690312,7.974248409,8.605573654,0,90
1.208010793,1.590944648,91.15441376,69.21392003,8.118881119,82.02986908,842.6820679,459.7154541,7.969465256,3.505180836,7.969465256,8.605136871,0,90
0.856886029,1.590621829,91.1359176,49.095953,8.125874126,82.01709747,838.3780518,374.4408264,7.964694977,5.154072285,7.964694977,8.604716301,0,90
0.059374563,0.059374563,3.401911893,3.401911893,8.132867133,82.00450134,28.80407143,28.80407143,8.604309082,7.959929466,8.604309082,8.604309082,0,90
1.201989889,0.072292909,4.142078576,68.86894767,8.13986014,81.96469116,35.050354,514.2949219,8.602416992,5.820750237,8.602416992,8.602416992,0,90
1.205175161,0.051482897,2.94975273,69.05145032,8.146853147,81.90024567,33.79500198,513.4598389,8.599194527,5.551278114,8.599194527,8.599194527,0,90
1.204176068,0.050713859,2.905690112,68.9942065,8.153846154,81.81291962,27.1095562,462.0406189,8.594716072,4.374310493,8.594716072,8.594716072,0,90
0.855184078,0.045644548,2.615239946,48.99843839,8.160839161,81.70611572,35.6630249,464.0783386,8.58916378,1.440698743,8.58916378,8.58916378,0,90
1.147775412,0.058643844,3.360044754,65.76268691,8.167832168,81.58127594,33.80580521,472.3747559,8.582633018,1.682218909,8.582633018,8.582633018,0,90
1.562803984,0.043106433,2.469816681,89.54207247,8.174825175,81.44226837,24.03930664,484.8215332,8.575331688,1.25558579,8.575331688,8.575331688,0,90
1.286295772,0.080505982,4.612652997,73.69931892,8.181818182,81.28946686,39.15485382,464.8952026,8.567257881,3.661018372,8.567257881,8.567257881,0,90
1.201704264,0.068736404,3.938305858,68.85258253,8.188811189,81.12480164,33.84885025,450.0346985,8.55853653,3.595950603,8.55853653,8.55853653,0,90
1.21426177,0.041804597,2.39522696,69.57207466,8.195804196,80.95039368,20.21567726,471.4246826,8.549268723,1.093435884,8.549268723,8.549268723,0,90
1.422937274,0.042471033,2.433410919,81.52830031,8.202797203,80.76667023,20.4547863,479.4560852,8.539464951,0.852934897,8.539464951,8.539464951,0,90
1.1331954,0.048250724,2.764562822,64.9273138,8.20979021,80.57501984,23.92062187,470.9107971,8.529219627,1.331375957,8.529219627,8.529219627,0,90
1.568283439,0.049381819,2.829369792,89.85602212,8.216783217,80.37584686,25.59830475,577.8533936,8.518548965,5.224351406,8.518548965,8.518548965,0,90
1.573975921,0.054752074,3.13706277,90.18217731,8.223776224,80.17100525,35.88519669,488.376709,8.507555962,3.350168228,8.507555962,8.507555962,0,90
1.204556823,0.054684505,3.133191334,69.01602213,8.230769231,79.96185303,30.7296772,521.7074585,8.496303558,5.767362595,8.496303558,8.496303558,0,90
1.20516026,0.047145639,2.701246115,69.05059655,8.237762238,79.74691772,27.34173965,547.0701294,8.484718323,6.120892525,8.484718323,8.484718323,0,90
1.339003086,0.068843931,3.944466689,76.71922559,8.244755245,79.52714539,55.39180374,476.0580139,8.4728508,0.309153527,8.4728508,8.4728508,0,90
1.206474304,0.054075882,3.098319803,69.12588572,8.251748252,79.30591583,33.003479,520.1358032,8.460892677,6.108265877,8.460892677,8.460892677,0,90
1.540849924,0.047218937,2.705445828,88.28419751,8.258741259,79.0825882,27.38699722,476.0535889,8.448804855,0.437106669,8.448804855,8.448804855,0,90
1.05158329,0.056220219,3.221181246,60.25128433,8.265734266,78.85709381,46.02738571,455.1984558,8.436579704,1.413609385,8.436579704,8.436579704,0,90
1.328769565,0.052377421,3.001005189,76.132888,8.272727273,78.6272049,26.65116882,471.9690552,8.424106598,0.577543378,8.424106598,8.424106598,0,90
1.370382667,0.041473836,2.376275746,78.51714311,8.27972028,78.39582062,19.66843796,469.7405396,8.411529541,1.334209442,8.411529541,8.411529541,0,90
1.30983305,0.046635725,2.672030194,75.04790562,8.286713287,78.16291046,24.29247475,467.20224,8.398845673,1.198086977,8.398845673,8.398845673,0,90
1.20885098,0.044230137,2.534200179,69.2620592,8.293706294,77.92832947,26.52103424,457.3966064,8.386049271,2.499854326,8.386049271,8.386049271,0,90
1.228715062,0.042183675,2.416946535,70.40018728,8.300699301,77.69197845,21.45633125,465.4428101,8.373130798,0.805985332,8.373130798,8.373130798,0,90
1.453405619,0.057981111,3.322072958,83.27400787,8.307692308,77.45544434,30.88846207,468.244812,8.36017704,2.077705622,8.36017704,8.36017704,0,90
1.221666455,0.063364975,3.630545645,69.99633186,8.314685315,77.21875763,34.1556778,442.8261719,8.347197533,4.501962185,8.347197533,8.347197533,0,90
1.246787548,0.042381089,2.428257541,71.43566445,8.321678322,76.98246002,21.92555618,458.973114,8.334218025,1.769928336,8.334218025,8.334218025,0,90
0.844485283,0.035074875,2.009642291,48.38544257,8.328671329,76.74525452,16.76155472,453.4616394,8.321178436,1.368267894,8.321178436,8.321178436,0,90
1.564469934,0.046624217,2.671370868,89.63752437,8.335664336,76.50804138,22.89411163,482.777771,8.308103561,2.598529339,8.308103561,8.308103561,0,90
1.540250778,0.062428068,3.576864841,88.24986898,8.342657343,76.2705307,41.78733063,467.3490906,8.294995308,0.564356267,8.294995308,8.294995308,0,90
1.494158745,0.049611915,2.842553337,85.60899,8.34965035,76.0345459,23.17682838,466.4029846,8.281959534,-0.171423644,8.281959534,8.281959534,0,90
0.920304179,0.072086319,4.130241858,52.72954534,8.356643357,75.79888153,35.89509964,393.6523743,8.268918991,4.169243813,8.268918991,8.268918991,0,90
1.362151623,0.045709819,2.618979688,78.04553904,8.363636364,75.5629425,21.26091003,460.971344,8.255866051,1.303738236,8.255866051,8.255866051,0,90
1.210057616,0.065741457,3.766708028,69.33119438,8.370629371,75.32770538,45.05828476,447.4192505,8.242837906,1.565513492,8.242837906,8.242837906,0,90
1.207263947,0.056510121,3.237791412,69.17112889,8.377622378,75.09127808,36.51027298,515.1656494,8.229718208,5.631888866,8.229718208,8.229718208,0,90
1.537158728,0.046420433,2.659694873,88.07270754,8.384615385,74.85492706,22.10988998,462.8002625,8.216554642,0.563721776,8.216554642,8.216554642,0,90
1.589443207,0.052987527,3.03596167,91.06838752,8.391608392,74.61933136,24.77557564,816.1193237,8.203383446,7.914017677,8.203383446,8.203383446,0,90
0.858635485,0.044301525,2.538290395,49.19618944,8.398601399,74.38456726,25.67437744,358.019928,8.190226555,4.951658726,8.190226555,8.190226555,0,90
1.076942682,0.070898928,4.062209332,61.70427047,8.405594406,74.15181732,38.8357811,411.8329163,8.1771698,7.405334949,8.1771698,8.1771698,0,90
1.572270274,0.057686187,3.30517507,90.08445096,8.412587413,73.92094421,29.06135559,470.2063599,8.164190292,3.37344408,8.164190292,8.164190292,0,90
0.858164072,0.043739423,2.506084345,49.16917946,8.41958042,73.69134521,20.86610985,354.4623413,8.151267052,4.932988644,8.151267052,8.151267052,0,90
1.104376197,0.05050059,2.89347069,63.27609507,8.426573427,73.46235657,23.19414139,422.7733459,8.138343811,3.987504959,8.138343811,8.138343811,0,90
1.195479155,0.067982472,3.895108754,68.49591005,8.433566434,73.23422241,34.65039825,434.4621277,8.12543869,2.276986122,8.12543869,8.12543869,0,90
1.544906497,0.045084633,2.583159188,88.51662202,8.440559441,73.00753021,21.19313622,457.3729248,8.112593651,1.292442203,8.112593651,8.112593651,0,90
1.540950894,0.053582903,3.070074196,88.28998268,8.447552448,72.78183746,34.56256485,456.902771,8.09978199,1.292232156,8.09978199,8.09978199,0,90
1.552241802,0.041927069,2.402244125,88.93690405,8.454545455,72.55593109,25.82718849,464.6911926,8.086938858,2.232484341,8.086938858,8.086938858,0,90
1.232718945,0.054464869,3.120607137,70.62959285,8.461538462,72.33018494,29.26048279,429.272644,8.074092865,2.535215616,8.074092865,8.074092865,0,90
1.392152667,0.047076028,2.697257711,79.76447226,8.468531469,72.10485077,35.41464996,447.0211487,8.061253548,2.572446346,8.061253548,8.061253548,0,90
1.565559387,0.043223839,2.476543564,89.69994546,8.475524476,71.8796463,19.59687996,465.4945679,8.048401833,2.366693258,8.048401833,8.048401833,0,90
1.36270082,0.092592962,5.30518594,78.07700572,8.482517483,71.65569305,57.69659424,444.9044189,8.03561306,1.98878026,8.03561306,8.03561306,0,90
1.248632908,0.053995319,3.093703876,71.54139578,8.48951049,71.4312973,25.38619614,447.2647705,8.022772789,0.572990537,8.022772789,8.022772789,0,90
1.584198117,0.048931785,2.80358476,90.76786603,8.496503497,71.20832062,22.64846802,502.2194519,8.009976387,4.406486034,8.009976387,8.009976387,0,90
1.056210041,0.07325694,4.197313462,60.51637763,8.503496503,70.98705292,51.05166245,427.4511414,7.997263432,2.866283894,7.997263432,7.997263432,0,90
1.461244464,0.041191109,2.360076672,83.72314062,8.51048951,70.76834869,19.98059845,447.6303101,7.984695435,1.844140291,7.984695435,7.984695435,0,90
1.272720575,0.05913401,3.388129212,72.92151747,8.517482517,70.55054474,29.11970711,444.3961792,7.972166061,0.489576817,7.972166061,7.972166061,0,90
1.358621716,0.056438312,3.233677077,77.84329031,8.524475524,70.33300781,27.14618301,442.204895,7.95964098,1.553305507,7.95964098,7.95964098,0,90
0.856946707,0.053271495,3.052231821,49.09942957,8.531468531,70.11647797,31.89024544,342.9319458,7.94715023,4.835160255,7.94715023,7.94715023,0,90
0.859409094,0.065532446,3.754732572,49.24051395,8.538461538,69.90039063,35.04925156,343.1438904,7.934659481,4.829188824,7.934659481,7.934659481,0,90
1.198323965,0.046021815,2.636855787,68.65890569,8.545454545,69.6845932,22.51285362,421.6955261,7.9221735,2.478485346,7.9221735,7.9221735,0,90
1.015182018,0.077257216,4.426512412,58.16564509,8.552447552,69.4694519,34.51065063,438.1414795,7.90970993,1.126935363,7.90970993,7.90970993,0,90
1.61539185,1.589238048,91.05663277,92.55513529,8.559440559,69.45572662,792.1658325,658.8947144,7.897311211,0.90998739,7.897311211,7.909463406,0,90
1.614902973,1.593932271,91.32559196,92.52712469,8.566433566,69.44326019,817.130188,667.4971924,7.885002613,2.280770779,7.885002613,7.909280777,0,90
1.620407581,1.589850903,91.09174677,92.8425155,8.573426573,69.43097687,785.2915649,658.7388916,7.872673988,1.00790596,7.872673988,7.909101963,0,90
1.676880836,1.594245315,91.34352803,96.07819468,8.58041958,69.4188385,804.3500977,658.243042,7.860470295,0.242923364,7.860470295,7.908922195,0,90
1.593859315,1.578806639,90.45895707,91.32141188,8.587412587,69.40680695,797.0664063,667.6863403,7.848299026,3.937300205,7.848299026,7.908747673,0,90
1.60573411,1.587322235,90.9468648,92.00178752,8.594405594,69.39497375,794.5614624,660.3834229,7.836174488,2.109478712,7.836174488,7.908574581,0,90
1.603755355,1.59501183,91.38744615,91.88841321,8.601398601,69.38301849,806.947876,670.0189209,7.824095726,2.365911007,7.824095726,7.908389568,0,90
1.602994084,1.592982888,91.27119633,91.84479562,8.608391608,69.37129974,782.255127,658.5137939,7.812037945,1.281311512,7.812037945,7.908224106,0,90
1.587580442,1.58371675,90.74028573,90.96165899,8.615384615,69.35945129,795.1560669,681.1449585,7.800097942,3.326802492,7.800097942,7.908056736,0,90
1.582116723,1.579227924,90.48309495,90.64861093,8.622377622,69.34764862,790.3433838,664.295105,7.788208008,2.509044886,7.788208008,7.907901287,0,90
1.612095833,1.584453344,90.78248947,92.36628739,8.629370629,69.33583832,797.520874,658.6742554,7.776370049,1.17681241,7.776370049,7.907745361,0,90
1.585138559,1.584720969,90.79782324,90.82174939,8.636363636,69.3243103,793.7366333,727.0601807,7.764578342,4.687130451,7.764578342,7.907620907,0,90
1.584992051,1.585075021,90.8181089,90.81335509,8.643356643,69.31256866,805.9746704,738.0795288,7.752826691,4.681728363,7.752826691,7.907493591,0,90
0.042647548,0.042647548,2.443524508,2.443524508,8.65034965,69.30104065,29.48120689,29.48120689,7.907348156,7.741036892,7.907348156,7.907348156,0,90
1.582063913,0.06609346,3.786876296,90.64558515,8.657342657,69.28202057,44.80135727,784.4176636,7.906713486,5.717773914,7.906713486,7.906713486,0,90
1.686138511,0.044306908,2.53859882,96.60862034,8.664335664,69.25649261,31.73544312,661.5267944,7.905659676,2.588573217,7.905659676,7.905659676,0,90
1.584020734,0.022685867,1.299804422,90.75770271,8.671328671,69.22502899,17.07473946,669.00354,7.904224873,2.694134474,7.904224873,7.904224873,0,90
1.573039055,0.036250085,2.076976857,90.12849885,8.678321678,69.18798065,27.29581833,656.8838501,7.902430534,1.244007707,7.902430534,7.902430534,0,90
1.594415426,0.03358667,1.924374422,91.35327471,8.685314685,69.14611816,22.31734467,743.3867798,7.900333881,5.311317444,7.900333881,7.900333881,0,90
1.614132404,0.032493237,1.861725366,92.48297434,8.692307692,69.09999847,32.06481934,659.1049194,7.897955418,1.369513631,7.897955418,7.897955418,0,90
1.57107842,0.033853631,1.939670204,90.01616273,8.699300699,69.04982758,94.69747162,658.2937012,7.895310402,2.775194407,7.895310402,7.895310402,0,90
1.654421091,0.032832716,1.881176037,94.79134606,8.706293706,68.99729919,37.63406372,658.0169067,7.892508507,0.673133969,7.892508507,7.892508507,0,90
1.571226835,0.035567727,2.037880641,90.02466632,8.713286713,68.9413681,39.01623154,655.4123535,7.889485836,1.117112041,7.889485836,7.889485836,0,90
1.592012048,0.034784723,1.993017824,91.21557127,8.72027972,68.88262939,23.01893806,751.8046875,7.886291504,5.095544338,7.886291504,7.886291504,0,90
1.579547763,0.037369251,2.14110038,90.50142035,8.727272727,68.82130432,29.19771576,722.9044189,7.882922173,7.241155624,7.882922173,7.882922173,0,90
1.586862087,0.04698728,2.692172849,90.92050027,8.734265734,68.75791931,59.54964066,676.3505249,7.879404545,3.784540415,7.879404545,7.879404545,0,90
1.587180853,0.029918056,1.714178339,90.93876419,8.741258741,68.6917572,48.2978363,766.1257935,7.875706196,6.136240005,7.875706196,7.875706196,0,90
1.63094914,0.027053105,1.550028723,93.4465023,8.748251748,68.62411499,28.01711464,654.8250122,7.871901989,1.354124069,7.871901989,7.871901989,0,90
1.583144903,0.040339909,2.31130656,90.70752131,8.755244755,68.55445099,31.98842239,657.0825806,7.86798048,1.710853577,7.86798048,7.86798048,0,90
1.583403707,0.064083807,3.671731686,90.72234965,8.762237762,68.48308563,43.41161728,657.7509766,7.863951206,1.653311014,7.863951206,7.863951206,0,90
1.585545421,0.036515541,2.092186407,90.84506083,8.769230769,68.4099884,36.73309326,773.5275879,7.859818935,5.673046112,7.859818935,7.859818935,0,90
1.595430851,0.034277145,1.963935732,91.41145427,8.776223776,68.33601379,22.37368202,723.3280029,7.855624199,5.753148556,7.855624199,7.855624199,0,90
1.582548141,0.035340719,2.024874039,90.67332938,8.783216783,68.26091766,26.01984215,692.2124023,7.851347923,4.912759304,7.851347923,7.851347923,0,90
1.600595832,0.036256664,2.077353798,91.70738587,8.79020979,68.18486786,30.81865692,681.3933716,7.847009182,3.817837477,7.847009182,7.847009182,0,90
1.61660409,0.037789665,2.165188323,92.62459149,8.797202797,68.10772705,26.79493332,655.8677368,7.842584133,2.018416643,7.842584133,7.842584133,0,90
1.588493824,0.03910007,2.240268964,91.0139919,8.804195804,68.02986145,27.99219704,769.0006104,7.83808279,5.3287673,7.83808279,7.83808279,0,90
1.583472729,0.034318861,1.966325871,90.72630433,8.811188811,67.9510498,23.94948006,709.7052612,7.833519936,4.935534477,7.833519936,7.833519936,0,90
1.655020118,0.022967897,1.315963583,94.82566776,8.818181818,67.87163544,14.95286274,652.2849121,7.828926563,1.167387009,7.828926563,7.828926563,0,90
1.623989105,0.029686021,1.700883696,93.0477217,8.825174825,67.79191589,23.99662209,664.5517578,7.824305058,2.868364811,7.824305058,7.824305058,0,90
1.607940674,0.038513195,2.206643516,92.12821432,8.832167832,67.71213531,30.66577148,669.8444824,7.819664955,5.057718754,7.819664955,7.819664955,0,90
1.579256296,0.032628719,1.869487876,90.48472054,8.839160839,67.63200378,52.86601257,803.579834,7.815011501,5.663484573,7.815011501,7.815011501,0,90
1.588550925,0.033825442,1.938055078,91.01726356,8.846153846,67.55110168,26.11857224,657.0144043,7.810295105,2.278684855,7.810295105,7.810295105,0,90
1.592085123,0.031764023,1.819944459,91.21975818,8.853146853,67.47005463,22.05327797,648.8102417,7.805566788,1.161632895,7.805566788,7.805566788,0,90
1.621715069,0.034031026,1.949834166,92.91742902,8.86013986,67.38877106,43.25679016,661.6577148,7.800820351,3.902746439,7.800820351,7.800820351,0,90
1.609333396,0.054140907,3.102045458,92.20801142,8.867132867,67.30722046,36.11865616,649.7658081,7.79604435,1.803243876,7.79604435,7.79604435,0,90
1.560058951,0.029222541,1.674328241,89.38479371,8.874125874,67.22548676,24.77392387,646.7390747,7.791261673,1.259688377,7.791261673,7.791261673,0,90
1.586400986,0.033490684,1.91887484,90.8940811,8.881118881,67.14364624,21.89735222,654.0949097,7.786469936,2.147054434,7.786469936,7.786469936,0,90
1.588735819,0.037816476,2.166724475,91.02785718,8.888111888,67.06168365,24.81395531,649.5803833,7.781673431,2.112225533,7.781673431,7.781673431,0,90
1.551148534,0.031201635,1.787721974,88.87426439,8.895104895,66.97975159,41.85527039,646.3154907,7.776874065,1.563118935,7.776874065,7.776874065,0,90
1.594234228,0.043053839,2.466803287,91.34289283,8.902097902,66.8976059,51.53535461,646.4522705,7.772056103,0.858998299,7.772056103,7.772056103,0,90
1.575558066,0.047905941,2.744808208,90.27282758,8.909090909,66.81486511,62.126091,644.8509521,7.76718092,0.941068232,7.76718092,7.76718092,0,90
1.574991107,0.035303589,2.022746649,90.2403432,8.916083916,66.73235321,32.30990982,646.3536987,7.762323856,2.105009794,7.762323856,7.762323856,0,90
1.591542959,0.030359147,1.739450999,91.18869448,8.923076923,66.65005493,19.8208065,656.914917,7.75747633,2.529055357,7.75747633,7.75747633,0,90
1.631744027,0.042838652,2.454473942,93.492046,8.93006993,66.56756592,50.3624649,649.5379028,7.752619743,2.826649189,7.752619743,7.752619743,0,90
1.623235464,0.025573771,1.46526917,93.00454125,8.937062937,66.48532104,17.09984016,650.0454712,7.747793198,2.742409706,7.747793198,7.747793198,0,90
1.609664559,0.026539212,1.520584845,92.22698568,8.944055944,66.4029541,27.79563904,646.7285767,7.742961407,1.985683084,7.742961407,7.742961407,0,90
1.634281158,0.047616303,2.728213196,93.63741292,8.951048951,66.32045746,30.87136841,646.9744263,7.738127708,2.423551083,7.738127708,7.738127708,0,90
1.586984515,0.055924553,3.204240882,90.92751487,8.958041958,66.23812866,38.58858871,784.6654663,7.733287811,5.655281544,7.733287811,7.733287811,0,90
1.612195492,0.047883533,2.743524346,92.37199743,8.965034965,66.15586853,33.24164581,646.609314,7.728458405,2.653547049,7.728458405,7.728458405,0,90
1.635347009,0.028968481,1.65977172,93.69848164,8.972027972,66.07366943,36.01189423,642.0331421,7.723631382,1.069427371,7.723631382,7.723631382,0,90
1.601075768,0.034556028,1.979914533,91.73488421,8.979020979,65.99124146,22.1293602,681.7913818,7.718790054,4.665395737,7.718790054,7.718790054,0,90
1.51653564,0.02195953,1.2581884,86.89109164,8.986013986,65.90898132,46.31100464,639.2107544,7.713948727,1.988591552,7.713948727,7.713948727,0,90
1.593040943,0.030386625,1.741025358,91.27452263,8.993006993,65.82633972,51.28602982,660.7078857,7.709070683,2.383552313,7.709070683,7.709070683,0,90
1.583142638,0.040139887,2.299846143,90.70739154,9,65.74359894,25.65701485,772.4962769,7.704165459,5.653149605,7.704165459,7.704165459,0,90
1.580397367,0.034991488,2.004864573,90.55009911,9.006993007,65.66113281,23.58920097,640.1738892,7.69926405,1.778083563,7.69926405,7.69926405,0,90
1.620356083,0.025664518,1.470468545,92.83956486,9.013986014,65.57876587,16.39222717,641.4980469,7.694372654,1.652787328,7.694372654,7.694372654,0,90
1.614634752,0.040004496,2.292088755,92.51175676,9.020979021,65.49653625,35.17371368,639.3530273,7.689497948,0.632109761,7.689497948,7.689497948,0,90
1.641572952,0.033258468,1.905569844,94.05520193,9.027972028,65.41423035,23.73396683,639.0947876,7.684607029,0.951185405,7.684607029,7.684607029,0,90
1.613400698,0.035550959,2.036919932,92.44105064,9.034965035,65.3319397,70.84831238,645.223999,7.679721355,2.00433445,7.679721355,7.679721355,0,90
1.592876434,0.032088924,1.838559926,91.26509697,9.041958042,65.24928284,32.44818497,790.4644775,7.674797058,5.651207924,7.674797058,7.674797058,0,90
1.587037563,0.026012883,1.490428385,90.93055431,9.048951049,65.16687012,17.50434875,638.4874878,7.669878006,0.721021473,7.669878006,7.669878006,0,90
1.581684947,0.035962783,2.060515674,90.62387198,9.055944056,65.08437347,37.02545166,637.5404663,7.664960384,1.566507578,7.664960384,7.664960384,0,90
1.592707276,0.036451813,2.088535031,91.25540493,9.062937063,65.00228119,25.00165749,656.7045288,7.660058975,3.710897684,7.660058975,7.660058975,0,90
1.589553595,0.034709234,1.988692606,91.07471228,9.06993007,64.92050171,41.64990997,661.8430176,7.655171871,3.711166143,7.655171871,7.655171871,0,90
1.622308731,0.045592267,2.612244481,92.95144336,9.076923077,64.8387146,31.60799026,635.7289429,7.650271893,1.169344187,7.650271893,7.650271893,0,90
1.60040307,0.037852719,2.168801066,91.69634146,9.083916084,64.75711823,53.52088547,640.3969116,7.645379543,1.550825119,7.645379543,7.645379543,0,90
1.600878119,0.030175978,1.7289562,91.72355976,9.090909091,64.67531586,29.52503967,768.1757202,7.640478134,5.649219036,7.640478134,7.640478134,0,90
1.723003507,0.025638955,1.469003896,98.72082902,9.097902098,64.59384155,17.71678352,635.2322998,7.635607719,0.693475902,7.635607719,7.635607719,0,90
1.663021207,0.031790286,1.821449235,95.28409639,9.104895105,64.5124588,25.05906487,636.8909302,7.630743504,1.331626415,7.630743504,7.630743504,0,90
1.54029417,0.036743406,2.105242101,88.25235517,9.111888112,64.4311142,23.39771461,632.3834229,7.625884056,0.711910367,7.625884056,7.625884056,0,90
1.597823501,0.043450847,2.489550165,91.54854299,9.118881119,64.3497467,30.30788231,640.3026733,7.621032238,2.119048834,7.621032238,7.621032238,0,90
1.564816594,0.034592237,1.981989203,89.65738656,9.125874126,64.26857758,24.00982857,632.6817017,7.616166115,1.403082848,7.616166115,7.616166115,0,90
1.686584592,0.027298782,1.564104996,96.63417891,9.132867133,64.18746185,22.10352135,634.3613892,7.611310005,1.491280079,7.611310005,7.611310005,0,90
1.470314622,1.59200263,91.21503169,84.24282239,9.13986014,64.11369324,735.7823486,425.3861694,7.606458664,1.978368521,7.606458664,7.606912613,0,90
1.556701064,1.590458512,91.12656025,89.19240094,9.146853147,64.10303497,738.7305908,427.5604248,7.60162735,0.685399771,7.60162735,7.60649395,0,90
1.572607756,1.588421226,91.00983231,90.10378723,9.153846154,64.09237671,762.0488892,428.1403503,7.596818447,0.872550666,7.596818447,7.60607338,0,90
1.575237036,1.590002894,91.10045526,90.25443388,9.160839161,64.08145905,779.0096436,430.0969543,7.592001438,1.571730971,7.592001438,7.605634689,0,90
1.550938606,1.590915918,91.15276768,88.86223642,9.167832168,64.07060242,786.7227783,433.1503296,7.587195873,2.825880527,7.587195873,7.605211258,0,90
1.127104402,1.588296056,91.00266061,64.57832528,9.174825175,64.05999756,735.9033203,414.4630737,7.5823946,1.323128939,7.5823946,7.604801178,0,90
1.363173008,1.588557601,91.01764605,78.1040601,9.181818182,64.04922485,748.9788818,422.6646423,7.577616215,1.573500156,7.577616215,7.604383945,0,90
1.485435128,1.589583635,91.07643349,85.10916359,9.188811189,64.03829956,747.3740234,425.6419067,7.572844982,1.817982674,7.572844982,7.603954315,0,90
1.160709381,1.589596748,91.07718481,66.50374878,9.195804196,64.02723694,770.1965942,420.8384705,7.568073273,0.651307464,7.568073273,7.603514671,0,90
0.97639823,1.589033127,91.04489167,55.94349768,9.202797203,64.01621246,770.9653931,391.683075,7.563302994,2.766863585,7.563302994,7.603078365,0,90
1.110225439,1.58722353,90.9412094,63.61123197,9.20979021,64.0051651,743.572998,398.4066467,7.558529377,2.269070625,7.558529377,7.602640152,0,90
1.385682464,1.590215802,91.11265398,79.39375691,9.216783217,63.99382782,744.473877,420.2032166,7.553771496,2.461899757,7.553771496,7.602193832,0,90
1.339114904,1.588675141,91.02438062,76.72563231,9.223776224,63.98262405,773.5029907,419.6901245,7.549033642,1.884358287,7.549033642,7.601754665,0,90
1.292359352,1.591560483,91.18969851,74.04673649,9.230769231,63.9713974,792.27771,410.6265869,7.54429388,3.643985748,7.54429388,7.60132122,0,90
1.572079778,1.593063354,91.27580671,90.07353632,9.237762238,63.96033478,741.4006348,436.2514038,7.539534092,2.479797602,7.539534092,7.600897789,0,90
1.288366079,1.589882612,91.0935636,73.81793881,9.244755245,63.94927979,713.2254639,411.3005981,7.534796715,3.644984007,7.534796715,7.600481987,0,90
1.207251787,1.589949846,91.09741583,69.17043222,9.251748252,63.93846512,753.2255859,415.8136902,7.530118942,1.443545938,7.530118942,7.600082874,0,90
1.315479279,1.588870168,91.03555481,75.3714107,9.258741259,63.92764664,761.7178345,413.0983276,7.525449753,2.487776279,7.525449753,7.599683285,0,90
1.558221817,1.595003009,91.38694072,89.27953366,9.265734266,63.91680145,752.1143188,433.1814575,7.520778179,2.118288279,7.520778179,7.599285126,0,90
1.078043342,1.588985324,91.04215277,61.76733361,9.272727273,63.90591431,768.1960449,408.6190186,7.516097546,1.706762433,7.516097546,7.598882675,0,90
1.081671,1.591740251,91.19999844,61.97518309,9.27972028,63.89485931,769.34552,389.6318665,7.511403561,7.227150917,7.511403561,7.598475456,0,90
1.556904912,1.590925097,91.15329361,89.20408056,9.286713287,63.88395309,699.1734619,427.2870789,7.506705284,1.348231554,7.506705284,7.59807682,0,90
1.059343815,1.58981967,91.08995726,60.69592964,9.293706294,63.87307739,753.3640137,397.0095825,7.502062321,2.804996729,7.502062321,7.597686291,0,90
1.317180157,1.590475082,91.12750964,75.46886384,9.300699301,63.86230469,790.2365723,416.0264893,7.497420788,3.58528614,7.497420788,7.597298145,0,90
1.317247033,1.591172934,91.16749357,75.47269557,9.307692308,63.85164261,744.5783081,413.2303467,7.492757797,2.822320461,7.492757797,7.596913815,0,90
1.546118736,1.590356708,91.12072726,88.58607821,9.314685315,63.84111404,762.8833618,431.108551,7.488108635,2.823805094,7.488108635,7.596538067,0,90
1.556759238,1.586966157,90.92646302,89.19573407,9.321678322,63.83051682,753.8763428,587.2750244,7.48344183,6.365270138,7.48344183,7.596149921,0,90
1.561848998,1.590918183,91.15289746,89.48735583,9.328671329,63.8195076,758.3945313,441.5726318,7.478758812,2.640745878,7.478758812,7.595745564,0,90
1.279838204,1.588363051,91.00649918,73.32932757,9.335664336,63.80877304,715.2300415,418.2557373,7.474075317,1.559353471,7.474075317,7.595336437,0,90
1.396705985,1.588398457,91.00852775,80.02535817,9.342657343,63.79791641,759.2202759,419.8638,7.469415665,3.545266151,7.469415665,7.594919682,0,90
1.144385576,1.590432405,91.12506443,65.56846365,9.34965035,63.78686142,793.6801147,411.3423462,7.464743614,1.443386436,7.464743614,7.594493389,0,90
1.592306972,1.591456294,91.18372893,91.23246916,9.356643357,63.77604294,769.8331299,431.5721436,7.460063457,2.7892766,7.460063457,7.594087601,0,90
1.154255271,1.591470957,91.18456904,66.13395551,9.363636364,63.7654686,784.6235962,416.9502258,7.45537281,0.997052729,7.45537281,7.593689442,0,90
1.574633121,1.588047862,90.98844016,90.21983214,9.370629371,63.75511169,763.5667114,427.7774048,7.450648785,2.64427352,7.450648785,7.593286037,0,90
1.20438695,1.591528773,91.18788168,69.00628911,9.377622378,63.74444962,784.4469604,431.3338928,7.445904732,4.597052574,7.445904732,7.592864513,0,90
1.579877138,1.59065783,91.13798032,90.52029216,9.384615385,63.73403168,781.8115845,427.7418823,7.441145897,2.072779655,7.441145897,7.592450619,0,90
0.812475622,1.589349627,91.06302583,46.55142408,9.391608392,63.72367096,785.5819092,374.4698181,7.436392307,2.169383526,7.436392307,7.592057228,0,90
1.578136802,1.590212703,91.1124764,90.42057823,9.398601399,63.71326065,756.8256836,428.7085266,7.431616306,1.515190125,7.431616306,7.591656208,0,90
0.857784212,1.590030074,91.10201255,49.14741506,9.405594406,63.70285797,760.4421997,328.4404602,7.42685318,4.635395527,7.42685318,7.59125948,0,90
1.569197655,1.598988295,91.61528077,89.90840284,9.412587413,63.692379,786.2637329,437.3665466,7.422085762,2.134726286,7.422085762,7.590856075,0,90
1.571194172,1.588804483,91.03179137,90.02279485,9.41958042,63.68244171,779.1202393,444.0681152,7.417325497,3.214295864,7.417325497,7.590494156,0,90
1.193793654,1.589028955,91.04465262,68.39933801,9.426573427,63.67218399,746.2807007,402.0097351,7.412537098,2.242240429,7.412537098,7.59011364,0,90
1.286751032,1.589709878,91.08366666,73.72540341,9.433566434,63.66181564,763.0107422,409.1807251,7.407755375,3.65832448,7.407755375,7.58971405,0,90
1.580125332,1.587594509,90.96246495,90.53451262,9.440559441,63.651474,712.1497192,426.4603882,7.402983189,1.559073329,7.402983189,7.589318275,0,90
1.096656561,1.586783528,90.91599917,62.83379251,9.447552448,63.64086533,740.3169556,406.5319519,7.398249149,1.618596435,7.398249149,7.588913441,0,90
1.206098557,1.590981722,91.15653795,69.10435697,9.454545455,63.62983322,779.6900635,498.7212219,7.393514156,5.636193275,7.393514156,7.588490486,0,90
1.048944235,1.58904779,91.04573179,60.1000776,9.461538462,63.61902618,751.4484863,418.7956848,7.388754845,0.757942736,7.388754845,7.588069439,0,90
1.064901233,1.588099241,90.99138397,61.01434623,9.468531469,63.60811996,751.1655273,396.9549561,7.383996487,2.806888819,7.383996487,7.587641716,0,90
1.549123406,1.590888858,91.15121723,88.75823313,9.475524476,63.59693909,768.8449097,461.1284485,7.379232883,3.979538918,7.379232883,7.58719635,0,90
1.550297379,1.591613412,91.19273112,88.82549684,9.482517483,63.58589935,767.4406128,426.7342224,7.374467373,0.826122344,7.374467373,7.586764812,0,90
1.499666333,1.589969158,91.09852232,85.92455157,9.48951049,63.57511902,701.5766602,424.6578674,7.369716167,1.814586997,7.369716167,7.586354256,0,90
1.195402026,1.589065194,91.04672899,68.49149092,9.496503497,63.56443787,752.6239014,400.9673767,7.365019321,2.238584757,7.365019321,7.58594799,0,90
1.163421392,1.591283798,91.17384565,66.65913558,9.503496503,63.55368805,738.8671265,417.0294189,7.360316277,0.954983413,7.360316277,7.58553648,0,90
1.523702621,1.589074969,91.04728907,87.30172944,9.51048951,63.54290771,695.0448608,426.4335938,7.355613708,2.137458324,7.355613708,7.585119247,0,90
1.397985458,1.589451075,91.06883832,80.09866659,9.517482517,63.53208923,753.2904053,418.9784851,7.350958347,3.557578802,7.350958347,7.584701061,0,90
1.568911672,1.58781147,90.9748959,89.89201721,9.524475524,63.52114105,741.1208496,439.2971497,7.346289158,3.510126591,7.346289158,7.584276676,0,90
1.076263309,1.592319012,91.23315901,61.66534522,9.531468531,63.51007462,748.2190552,375.4178467,7.341615677,5.372398376,7.341615677,7.583833694,0,90
1.050452471,1.590021849,91.10154126,60.18649315,9.538461538,63.49917984,763.2754517,395.3601074,7.336948872,2.142915249,7.336948872,7.583400726,0,90
1.563800693,1.58794558,90.98257986,89.59917968,9.545454545,63.48826218,712.1708984,425.1595459,7.332270622,0.687592447,7.332270622,7.582963943,0,90
1.567862153,1.592336297,91.23414939,89.83188423,9.552447552,63.47718048,730.1273804,437.8851624,7.327611446,2.491579056,7.327611446,7.582520008,0,90
1.294170022,1.588346958,91.00557711,74.15048023,9.559440559,63.46656799,726.5479126,421.4576111,7.32296896,0.767383635,7.32296896,7.582085609,0,90
1.067563176,1.588533163,91.01624586,61.16686436,9.566433566,63.4557724,715.1013794,378.7416382,7.318338394,7.22650528,7.318338394,7.581651688,0,90
1.532017946,1.588858128,91.03486496,87.77816246,9.573426573,63.44490814,732.612793,424.760437,7.31373024,1.325630307,7.31373024,7.581214905,0,90
1.565289974,1.590350032,91.12034477,89.68450924,9.58041958,63.43385696,771.9517822,452.5319214,7.309126854,4.737383842,7.309126854,7.580774784,0,90
1.558556557,1.591382504,91.17950104,89.29871283,9.587412587,63.42300415,766.1841431,462.0320435,7.304510117,3.918913126,7.304510117,7.580348969,0,90
1.560807824,1.59001565,91.10118609,89.42770095,9.594405594,63.4122467,745.4215698,432.0346375,7.299862862,2.072369337,7.299862862,7.579917431,0,90
1.318724632,1.597384453,91.52338741,75.55735577,9.601398601,63.40158844,744.1923218,412.3805847,7.295201302,3.739873171,7.295201302,7.579477787,0,90
1.577105045,1.590296268,91.11726436,90.36146295,9.608391608,63.39128113,725.4382324,436.4986267,7.290544987,3.51780057,7.290544987,7.579058647,0,90
1.318531036,1.590251088,91.11467572,75.54626354,9.615384615,63.38102341,755.0407715,412.4023743,7.285927296,2.67042613,7.285927296,7.578660011,0,90
1.509192228,1.586616158,90.90640959,86.47034516,9.622377622,63.37081909,706.661377,423.9639282,7.281299114,1.269822001,7.281299114,7.578263283,0,90
0.852567792,1.58940959,91.06646141,48.84853623,9.629370629,63.36020279,724.8727417,399.0053406,7.276678085,2.081432343,7.276678085,7.577840805,0,90
1.076023459,1.591255784,91.17224055,61.65160288,9.636363636,63.34952164,754.8029175,374.4638977,7.272074223,5.370359898,7.272074223,7.577419758,0,90
1.205000758,1.592230201,91.22807052,69.04145775,9.643356643,63.33899307,749.581665,404.1620483,7.267454624,3.937249422,7.267454624,7.577003479,0,90
0.994761527,1.587870598,90.97828367,56.9956371,9.65034965,63.32850266,732.468811,410.0907593,7.262825966,1.370887041,7.262825966,7.576592922,0,90
1.287549019,1.589808822,91.08933571,73.7711247,9.657342657,63.31781006,756.6331177,407.8839111,7.258216858,3.679968596,7.258216858,7.576187611,0,90
1.309559107,1.589989066,91.09966296,75.03220984,9.664335664,63.30719376,772.4389038,412.3190308,7.253608704,3.737387896,7.253608704,7.575791359,0,90
1.610137105,1.589889646,91.09396658,92.25406055,9.671328671,63.29662323,732.3011475,425.9244385,7.24897337,1.008093119,7.24897337,7.575400352,0,90
1.534043431,1.588679194,91.02461284,87.8942142,9.678321678,63.28610992,741.4186401,424.903595,7.244350433,2.0706954,7.244350433,7.575010777,0,90
1.46184206,1.590059161,91.10367911,83.75738036,9.685314685,63.27532959,724.5291748,422.598175,7.239711285,1.075369835,7.239711285,7.574605942,0,90
1.545856476,1.587977886,90.98443084,88.5710518,9.692307692,63.26463318,694.7957153,433.7053833,7.235099316,3.692313194,7.235099316,7.574213028,0,90
1.096263647,1.587861657,90.9777714,62.81128021,9.699300699,63.2538681,712.4458618,406.1308289,7.230529785,2.404822588,7.230529785,7.573820591,0,90
1.31792295,1.59029305,91.11707994,75.51142275,9.706293706,63.242939,719.7045898,444.6872864,7.225984097,5.726947784,7.225984097,7.573426247,0,90
1.300584316,1.588932395,91.03912016,74.51799222,9.713286713,63.2322197,702.8247681,416.1665955,7.221468925,1.660719156,7.221468925,7.573048115,0,90
0.04394478,0.04394478,2.517850413,2.517850413,9.72027972,63.22148895,22.84359932,22.84359932,7.572667122,7.216977596,7.572667122,7.572667122,0,90
0.85979104,0.040741395,2.334309997,49.26239788,9.727272727,63.19123459,26.26392174,393.0458069,7.571051121,2.054739475,7.571051121,7.571051121,0,90
1.281952381,0.048414804,2.773963938,73.45046098,9.734265734,63.14268494,41.03637314,420.8371582,7.568302631,0.736127973,7.568302631,7.568302631,0,90
1.327048421,0.05309321,3.042016846,76.03427373,9.741258741,63.08041763,25.46060753,411.850769,7.564686775,2.674393177,7.564686775,7.564686775,0,90
0.857419252,0.040954497,2.346519814,49.12650444,9.748251748,63.00388718,18.37798691,395.2001953,7.560176373,2.052330971,7.560176373,7.560176373,0,90
1.31847477,0.070032887,4.012588861,75.54303969,9.755244755,62.91464233,37.19129181,410.2806702,7.554872036,3.553002357,7.554872036,7.554872036,0,90
1.371663094,0.039901529,2.28618918,78.59050618,9.762237762,62.81533051,19.34266853,417.7008362,7.54892683,1.552913785,7.54892683,7.54892683,0,90
1.039040565,0.065971516,3.779889439,59.53263915,9.769230769,62.70584869,27.8519783,404.0901184,7.542342186,1.378819466,7.542342186,7.542342186,0,90
1.237549067,0.05344807,3.062348825,70.90633845,9.776223776,62.58768082,32.46797562,420.8082581,7.535207272,-0.047314093,7.535207272,7.535207272,0,90
1.101476431,0.051949881,2.976508928,63.10995072,9.783216783,62.46268082,22.8028183,403.5912781,7.527630329,2.397438526,7.527630329,7.527630329,0,90
1.146969557,0.063005328,3.609939391,65.71651484,9.79020979,62.33091354,29.58447456,404.9359131,7.519625664,2.239100456,7.519625664,7.519625664,0,90
1.555011392,0.060719401,3.478965391,89.09558984,9.797202797,62.19235229,36.57570648,425.2084351,7.511196136,1.32772851,7.511196136,7.511196136,0,90
1.204467058,0.090631865,5.192823352,69.010879,9.804195804,62.04927444,38.0903511,435.20755,7.502487183,5.000227451,7.502487183,7.502487183,0,90
1.268056154,0.06513714,3.732083237,72.65426582,9.811188811,61.90145111,38.65809631,409.3911133,7.493456841,2.088336468,7.493456841,7.493456841,0,90
1.380434871,0.046900909,2.687224164,79.09309198,9.818181818,61.75019455,20.01309967,411.6220093,7.484212399,2.724070072,7.484212399,7.484212399,0,90
1.569023728,0.050036777,2.866896132,89.89843759,9.825174825,61.59510422,35.67908859,439.8999329,7.474700928,5.117809772,7.474700928,7.474700928,0,90
1.202926993,0.04022298,2.304606998,68.92263978,9.832167832,61.43797302,17.01634026,397.3951111,7.465030193,3.888444424,7.465030193,7.465030193,0,90
1.580568671,0.045975152,2.634182195,90.55991409,9.839160839,61.27764893,19.50724983,418.4024963,7.455136776,2.037707567,7.455136776,7.455136776,0,90
0.864796162,0.058098249,3.328784473,49.5491702,9.846153846,61.11471939,37.61214828,384.7835083,7.445058346,2.028795242,7.445058346,7.445058346,0,90
1.298841834,0.052244049,2.993363487,74.41815535,9.853146853,60.94829941,23.14955902,411.8614807,7.434745312,0.917073786,7.434745312,7.434745312,0,90
1.516948104,0.046287939,2.652103544,86.91472409,9.86013986,60.77956009,30.72229767,414.9867859,7.424273968,0.443966091,7.424273968,7.424273968,0,90
0.045260187,0.045260187,2.593217709,2.593217709,9.867132867,60.60802078,19.09419441,19.09419441,7.413612843,7.413612843,7.413612843,7.413612843,0,90
1.569478869,0.055898953,3.202774099,89.92451525,9.874125874,60.43532944,24.13553619,443.8146667,7.40284729,5.121638775,7.40284729,7.40284729,0,90
1.203211069,0.057188842,3.276679307,68.93891612,9.881118881,60.26135635,50.34885025,398.2856445,7.391994476,4.498534203,7.391994476,7.391994476,0,90
0.922524571,0.050630309,2.900903003,52.85676444,9.888111888,60.08838654,20.91426277,349.2024841,7.381193161,3.935618162,7.381193161,7.381193161,0,90
0.856589496,0.053314015,3.054668064,49.0789629,9.895104895,59.91459274,31.16396523,315.4491882,7.370316982,4.514439583,7.370316982,7.370316982,0,90
1.488672376,0.066329487,3.800399643,85.2946442,9.902097902,59.73920822,28.47152138,411.3745422,7.359336376,0.607832491,7.359336376,7.359336376,0,90
1.454158068,0.053792831,3.082102159,83.31712002,9.909090909,59.56396484,40.87223816,409.1437988,7.348342419,1.927127004,7.348342419,7.348342419,0,90
1.561677933,0.048813436,2.796803877,89.4775545,9.916083916,59.38961792,20.5014286,417.1832581,7.337395191,2.746755838,7.337395191,7.337395191,0,90
0.95404762,0.045459989,2.604665533,54.6629021,9.923076923,59.21494675,23.32261086,381.1410217,7.326414108,2.611493349,7.326414108,7.326414108,0,90
0.855832696,0.048952494,2.804771292,49.03560145,9.93006993,59.0406189,34.27116394,312.1569824,7.315437317,4.488200665,7.315437317,7.315437317,0,90
1.565063596,0.073818333,4.229478957,89.67153871,9.937062937,58.86479568,30.63994408,528.6885376,7.304361343,5.520176411,7.304361343,7.304361343,0,90
1.292778969,0.045541234,2.60932052,74.07077876,9.944055944,58.68893433,19.33537292,400.2272644,7.293270111,1.636888027,7.293270111,7.293270111,0,90
1.47036159,0.063542627,3.640724335,84.24551349,9.951048951,58.51327133,27.10598373,418.7897034,7.282171726,3.667176008,7.282171726,7.282171726,0,90
1.019808769,0.04667151,2.674080532,58.43073839,9.958041958,58.33807755,20.00581551,375.7830811,7.271076679,2.751829624,7.271076679,7.271076679,0,90
1.253991365,0.070503205,4.039536092,71.84841279,9.965034965,58.16332626,36.7264061,388.2648926,7.259986401,4.093575478,7.259986401,7.259986401,0,90
0.852869034,0.048293956,2.767039833,48.86579611,9.972027972,57.98958969,19.84697914,378.9657288,7.248943806,1.988733649,7.248943806,7.248943806,0,90
1.200359106,0.061775953,3.539501358,68.77551068,9.979020979,57.81573868,41.12695313,377.8067017,7.237874031,2.51022768,7.237874031,7.237874031,0,90
1.328040242,0.054230053,3.107153158,76.0911009,9.986013986,57.64096832,23.28574753,399.3117065,7.226726532,1.650899172,7.226726532,7.226726532,0,90
1.2054317,0.057613775,3.301026157,69.06614889,9.993006993,57.46693039,26.52371216,414.3692932,7.215604305,4.818594456,7.215604305,7.215604305,0,90
1.052951097,0.053425752,3.061070086,60.32965392,10,57.29372025,24.10844231,394.4518127,7.204538345,0.773546815,7.204538345,7.204538345,0,90

